Human Universal Grasping

Humans can grasp objects effortlessly, whereas multi-fingered robots are far from this level of generality. We argue that the most natural source of robot grasping data is from humans, who pick up thousands of objects every day. We present HUG, a flow-matching model that generates diverse human grasps for any user-specified object in a single RGB-D image captured from a stereo camera. Using smart glasses, we first collect 1M-HUGs, an egocentric dataset of human grasps spanning 1M frames (27.8 hrs) and 6,707 object instances across 41 buildings. Next, to model the distribution of natural human grasps, our novel flow-matching model fuses RGB and depth observations to output a grasp parameterized by wrist translation, wrist rotation, and MANO hand pose. Predicted grasps can be retargeted to various robot hands, enabling zero-shot grasping in everyday scenes. To standardize evaluation, we build a new simulated benchmark, HUG-Bench, of 90 unseen objects from five geometric categories and various sizes, with metric-scale 3D meshes. We evaluate HUG in the real world on the 30-object test set of HUG-Bench across multiple stereo cameras, robot embodiments, and household environments. HUG outperforms the state-of-the-art grasping baselines by +23% and +34% on our challenging object set. Code, data, benchmark, checkpoints, and an interactive demo are released on our website: https://grasping.io/

==> figures/training_curves/ablation_val_fc_error.csv <==
"Step","abl_no_pointpainting - sim_val/fingertip_contact_error_mm","abl_no_pointpainting - sim_val/fingertip_contact_error_mm__MIN","abl_no_pointpainting - sim_val/fingertip_contact_error_mm__MAX","abl_no_3d_loss - sim_val/fingertip_contact_error_mm","abl_no_3d_loss - sim_val/fingertip_contact_error_mm__MIN","abl_no_3d_loss - sim_val/fingertip_contact_error_mm__MAX","abl_rgb_only - sim_val/fingertip_contact_error_mm","abl_rgb_only - sim_val/fingertip_contact_error_mm__MIN","abl_rgb_only - sim_val/fingertip_contact_error_mm__MAX","abl_rgb_pcl_nocrop - sim_val/fingertip_contact_error_mm","abl_rgb_pcl_nocrop - sim_val/fingertip_contact_error_mm__MIN","abl_rgb_pcl_nocrop - sim_val/fingertip_contact_error_mm__MAX","abl_pcl_crop - sim_val/fingertip_contact_error_mm","abl_pcl_crop - sim_val/fingertip_contact_error_mm__MIN","abl_pcl_crop - sim_val/fingertip_contact_error_mm__MAX","abl_pcl_nocrop - sim_val/fingertip_contact_error_mm","abl_pcl_nocrop - sim_val/fingertip_contact_error_mm__MIN","abl_pcl_nocrop - sim_val/fingertip_contact_error_mm__MAX","abl_rgb_pcl_crop - sim_val/fingertip_contact_error_mm","abl_rgb_pcl_crop - sim_val/fingertip_contact_error_mm__MIN","abl_rgb_pcl_crop - sim_val/fingertip_contact_error_mm__MAX"
"5000","41.47135150984059","41.47135150984059","41.47135150984059","69.73863735229433","69.73863735229433","69.73863735229433","128.53993279028086","128.53993279028086","128.53993279028086","49.06895069294017","49.06895069294017","49.06895069294017","46.635292934904065","46.635292934904065","46.635292934904065","60.86818332119663","60.86818332119663","60.86818332119663","51.60415598782641","51.60415598782641","51.60415598782641"
"10000","33.668773993856185","33.668773993856185","33.668773993856185","54.182127274645254","54.182127274645254","54.182127274645254","122.68972139355336","122.68972139355336","122.68972139355336","31.96394149187744","31.96394149187744","31.96394149187744","29.18855349949524","29.18855349949524","29.18855349949524","39.7397649744084","39.7397649744084","39.7397649744084","27.722420357395297","27.722420357395297","27.722420357395297"
"15000","23.546052751902437","23.546052751902437","23.546052751902437","46.06597112795961","46.06597112795961","46.06597112795961","102.45014507058055","102.45014507058055","102.45014507058055","26.091712658797817","26.091712658797817","26.091712658797817","27.89879459033713","27.89879459033713","27.89879459033713","38.033419433382846","38.033419433382846","38.033419433382846","25.58588047614685","25.58588047614685","25.58588047614685"
"20000","32.83067531225258","32.83067531225258","32.83067531225258","46.92320063860858","46.92320063860858","46.92320063860858","106.26204187677396","106.26204187677396","106.26204187677396","29.108969106357243","29.108969106357243","29.108969106357243","26.233555929668796","26.233555929668796","26.233555929668796","50.00147411912631","50.00147411912631","50.00147411912631","26.353818626240656","26.353818626240656","26.353818626240656"
"25000","21.51210967428137","21.51210967428137","21.51210967428137","42.195659942633974","42.195659942633974","42.195659942633974","93.11083299050496","93.11083299050496","93.11083299050496","24.674153287923865","24.674153287923865","24.674153287923865","25.918110527873587","25.918110527873587","25.918110527873587","29.878955794553764","29.878955794553764","29.878955794553764","21.161686781128516","21.161686781128516","21.161686781128516"
"30000","27.956817438036293","27.956817438036293","27.956817438036293","37.938451310576816","37.938451310576816","37.938451310576816","94.24376880944735","94.24376880944735","94.24376880944735","24.564033207061147","24.564033207061147","24.564033207061147","22.380793306364147","22.380793306364147","22.380793306364147","27.370981928719065","27.370981928719065","27.370981928719065","23.256091743295766","23.256091743295766","23.256091743295766"
"35000","25.267007548068975","25.267007548068975","25.267007548068975","38.32693828813647","38.32693828813647","38.32693828813647","95.42373428170589","95.42373428170589","95.42373428170589","22.695875876734473","22.695875876734473","22.695875876734473","24.05165371681721","24.05165371681721","24.05165371681721","33.07136146492504","33.07136146492504","33.07136146492504","20.083843279738748","20.083843279738748","20.083843279738748"
"40000","20.91339373627611","20.91339373627611","20.91339373627611","36.9892794773807","36.9892794773807","36.9892794773807","92.79617142823466","92.79617142823466","92.79617142823466","24.800934229962582","24.800934229962582","24.800934229962582","28.93820793133101","28.93820793133101","28.93820793133101","29.93211318540129","29.93211318540129","29.93211318540129","18.65467652932543","18.65467652932543","18.65467652932543"
"45000","21.85736868732569","21.85736868732569","21.85736868732569","31.713172635454892","31.713172635454892","31.713172635454892","99.61762440242124","99.61762440242124","99.61762440242124","21.57015742719593","21.57015742719593","21.57015742719593","28.10879791461985","28.10879791461985","28.10879791461985","32.287517239704364","32.287517239704364","32.287517239704364","19.82342397089771","19.82342397089771","19.82342397089771"
"50000","22.755675918966258","22.755675918966258","22.755675918966258","37.0168187006798","37.0168187006798","37.0168187006798","97.49050405835472","97.49050405835472","97.49050405835472","20.441820719112062","20.441820719112062","20.441820719112062","24.614673091835225","24.614673091835225","24.614673091835225","34.32824280247017","34.32824280247017","34.32824280247017","18.541843719126465","18.541843719126465","18.541843719126465"
"55000","21.55208805650809","21.55208805650809","21.55208805650809","33.803653585036386","33.803653585036386","33.803653585036386","95.48076311748301","95.48076311748301","95.48076311748301","19.462770801401316","19.462770801401316","19.462770801401316","24.47610944232708","24.47610944232708","24.47610944232708","32.06297204882638","32.06297204882638","32.06297204882638","17.606747676755596","17.606747676755596","17.606747676755596"
"60000","21.213332081315627","21.213332081315627","21.213332081315627","33.91658141742621","33.91658141742621","33.91658141742621","93.68163968590585","93.68163968590585","93.68163968590585","19.310502301728818","19.310502301728818","19.310502301728818","25.119568286720195","25.119568286720195","25.119568286720195","32.64928850274178","32.64928850274178","32.64928850274178","17.950824445000897","17.950824445000897","17.950824445000897"
"65000","22.08192714728367","22.08192714728367","22.08192714728367","31.501106903344773","31.501106903344773","31.501106903344773","94.90635923317198","94.90635923317198","94.90635923317198","17.99252535461425","17.99252535461425","17.99252535461425","25.245398826218384","25.245398826218384","25.245398826218384","32.55777467225035","32.55777467225035","32.55777467225035","17.829261090379667","17.829261090379667","17.829261090379667"
"70000","21.12675760698215","21.12675760698215","21.12675760698215","33.965679974859235","33.965679974859235","33.965679974859235","97.52201413404147","97.52201413404147","97.52201413404147","18.55748806097439","18.55748806097439","18.55748806097439","25.088590330040855","25.088590330040855","25.088590330040855","32.17461045726101","32.17461045726101","32.17461045726101","18.476343585402823","18.476343585402823","18.476343585402823"
"75000","22.439962147131883","22.439962147131883","22.439962147131883","33.01558772622387","33.01558772622387","33.01558772622387","94.35885113064631","94.35885113064631","94.35885113064631","18.458816893006375","18.458816893006375","18.458816893006375","26.005019258378795","26.005019258378795","26.005019258378795","34.181656057477525","34.181656057477525","34.181656057477525","18.477816496812288","18.477816496812288","18.477816496812288"
"80000","23.501834617857572","23.501834617857572","23.501834617857572","35.78966768361353","35.78966768361353","35.78966768361353","95.27387157972319","95.27387157972319","95.27387157972319","19.00702761033856","19.00702761033856","19.00702761033856","25.804241398198617","25.804241398198617","25.804241398198617","31.858020130006114","31.858020130006114","31.858020130006114","18.699493458900143","18.699493458900143","18.699493458900143"
"85000","25.92638692537444","25.92638692537444","25.92638692537444","36.106890353913954","36.106890353913954","36.106890353913954","95.40215188373396","95.40215188373396","95.40215188373396","20.362045773193397","20.362045773193397","20.362045773193397","25.343213716561888","25.343213716561888","25.343213716561888","30.622702827640488","30.622702827640488","30.622702827640488","18.95601138968606","18.95601138968606","18.95601138968606"
"90000","25.14171650122399","25.14171650122399","25.14171650122399","37.424849392895716","37.424849392895716","37.424849392895716","95.62059707653387","95.62059707653387","95.62059707653387","19.09875257126538","19.09875257126538","19.09875257126538","24.152245686888474","24.152245686888474","24.152245686888474","31.914772439091504","31.914772439091504","31.914772439091504","19.219175098104532","19.219175098104532","19.219175098104532"
"95000","26.013116076347913","26.013116076347913","26.013116076347913","36.27533783248488","36.27533783248488","36.27533783248488","96.30384283730237","96.30384283730237","96.30384283730237","19.765155312263822","19.765155312263822","19.765155312263822","24.988536450170127","24.988536450170127","24.988536450170127","31.97236235469361","31.97236235469361","31.97236235469361","19.63783725888971","19.63783725888971","19.63783725888971"
"100000","24.911562739027985","24.911562739027985","24.911562739027985","36.880340847418786","36.880340847418786","36.880340847418786","95.47951518811621","95.47951518811621","95.47951518811621","19.332906144345365","19.332906144345365","19.332906144345365","25.5709741654043","25.5709741654043","25.5709741654043","34.54328073372163","34.54328073372163","34.54328073372163","19.61744232648949","19.61744232648949","19.61744232648949"

==> figures/training_curves/ablation_val_success.csv <==
"Step","abl_no_pointpainting - sim_val/success_rate","abl_no_pointpainting - sim_val/success_rate__MIN","abl_no_pointpainting - sim_val/success_rate__MAX","abl_no_3d_loss - sim_val/success_rate","abl_no_3d_loss - sim_val/success_rate__MIN","abl_no_3d_loss - sim_val/success_rate__MAX","abl_rgb_only - sim_val/success_rate","abl_rgb_only - sim_val/success_rate__MIN","abl_rgb_only - sim_val/success_rate__MAX","abl_rgb_pcl_nocrop - sim_val/success_rate","abl_rgb_pcl_nocrop - sim_val/success_rate__MIN","abl_rgb_pcl_nocrop - sim_val/success_rate__MAX","abl_pcl_crop - sim_val/success_rate","abl_pcl_crop - sim_val/success_rate__MIN","abl_pcl_crop - sim_val/success_rate__MAX","abl_pcl_nocrop - sim_val/success_rate","abl_pcl_nocrop - sim_val/success_rate__MIN","abl_pcl_nocrop - sim_val/success_rate__MAX","abl_rgb_pcl_crop - sim_val/success_rate","abl_rgb_pcl_crop - sim_val/success_rate__MIN","abl_rgb_pcl_crop - sim_val/success_rate__MAX"
"5000","28.166666666666668","28.166666666666668","28.166666666666668","10.666666666666666","10.666666666666666","10.666666666666666","11.5","11.5","11.5","20.666666666666668","20.666666666666668","20.666666666666668","20","20","20","15.833333333333334","15.833333333333334","15.833333333333334","24.833333333333332","24.833333333333332","24.833333333333332"
"10000","40.5","40.5","40.5","23.666666666666668","23.666666666666668","23.666666666666668","15.833333333333334","15.833333333333334","15.833333333333334","37.166666666666664","37.166666666666664","37.166666666666664","40.5","40.5","40.5","26.5","26.5","26.5","38.666666666666664","38.666666666666664","38.666666666666664"
"15000","43.833333333333336","43.833333333333336","43.833333333333336","27.5","27.5","27.5","19.666666666666668","19.666666666666668","19.666666666666668","36.666666666666664","36.666666666666664","36.666666666666664","39","39","39","25","25","25","44.333333333333336","44.333333333333336","44.333333333333336"
"20000","51.166666666666664","51.166666666666664","51.166666666666664","25.666666666666668","25.666666666666668","25.666666666666668","18.333333333333332","18.333333333333332","18.333333333333332","39.5","39.5","39.5","48.833333333333336","48.833333333333336","48.833333333333336","27.833333333333332","27.833333333333332","27.833333333333332","46.333333333333336","46.333333333333336","46.333333333333336"
"25000","59.833333333333336","59.833333333333336","59.833333333333336","31.833333333333332","31.833333333333332","31.833333333333332","19.333333333333332","19.333333333333332","19.333333333333332","40.833333333333336","40.833333333333336","40.833333333333336","44.166666666666664","44.166666666666664","44.166666666666664","37","37","37","54.166666666666664","54.166666666666664","54.166666666666664"
"30000","53.666666666666664","53.666666666666664","53.666666666666664","33.166666666666664","33.166666666666664","33.166666666666664","25.166666666666668","25.166666666666668","25.166666666666668","47.333333333333336","47.333333333333336","47.333333333333336","51.833333333333336","51.833333333333336","51.833333333333336","40.5","40.5","40.5","57.166666666666664","57.166666666666664","57.166666666666664"
"35000","54.666666666666664","54.666666666666664","54.666666666666664","29.5","29.5","29.5","20.833333333333332","20.833333333333332","20.833333333333332","48.5","48.5","48.5","56.166666666666664","56.166666666666664","56.166666666666664","41.166666666666664","41.166666666666664","41.166666666666664","63","63","63"
"40000","59.333333333333336","59.333333333333336","59.333333333333336","33.166666666666664","33.166666666666664","33.166666666666664","20.833333333333332","20.833333333333332","20.833333333333332","44.666666666666664","44.666666666666664","44.666666666666664","53.833333333333336","53.833333333333336","53.833333333333336","39.5","39.5","39.5","63.5","63.5","63.5"
"45000","61.833333333333336","61.833333333333336","61.833333333333336","33.833333333333336","33.833333333333336","33.833333333333336","19.5","19.5","19.5","61.166666666666664","61.166666666666664","61.166666666666664","50.5","50.5","50.5","40","40","40","63.5","63.5","63.5"
"50000","57","57","57","32.333333333333336","32.333333333333336","32.333333333333336","22.333333333333332","22.333333333333332","22.333333333333332","50","50","50","53.833333333333336","53.833333333333336","53.833333333333336","40.666666666666664","40.666666666666664","40.666666666666664","63.666666666666664","63.666666666666664","63.666666666666664"
"55000","58.666666666666664","58.666666666666664","58.666666666666664","37.666666666666664","37.666666666666664","37.666666666666664","24.666666666666668","24.666666666666668","24.666666666666668","51.5","51.5","51.5","56.333333333333336","56.333333333333336","56.333333333333336","43.666666666666664","43.666666666666664","43.666666666666664","67.16666666666667","67.16666666666667","67.16666666666667"
"60000","61.666666666666664","61.666666666666664","61.666666666666664","33.333333333333336","33.333333333333336","33.333333333333336","25.666666666666668","25.666666666666668","25.666666666666668","54","54","54","59.166666666666664","59.166666666666664","59.166666666666664","46.833333333333336","46.833333333333336","46.833333333333336","69","69","69"
"65000","61.333333333333336","61.333333333333336","61.333333333333336","38.666666666666664","38.666666666666664","38.666666666666664","25.5","25.5","25.5","56.666666666666664","56.666666666666664","56.666666666666664","60.333333333333336","60.333333333333336","60.333333333333336","47.333333333333336","47.333333333333336","47.333333333333336","67.5","67.5","67.5"
"70000","59.666666666666664","59.666666666666664","59.666666666666664","37.666666666666664","37.666666666666664","37.666666666666664","24.5","24.5","24.5","58.333333333333336","58.333333333333336","58.333333333333336","60.833333333333336","60.833333333333336","60.833333333333336","44.166666666666664","44.166666666666664","44.166666666666664","66.66666666666667","66.66666666666667","66.66666666666667"
"75000","59.333333333333336","59.333333333333336","59.333333333333336","39.166666666666664","39.166666666666664","39.166666666666664","23.333333333333332","23.333333333333332","23.333333333333332","57.666666666666664","57.666666666666664","57.666666666666664","62.333333333333336","62.333333333333336","62.333333333333336","41.5","41.5","41.5","70.66666666666667","70.66666666666667","70.66666666666667"
"80000","59.333333333333336","59.333333333333336","59.333333333333336","34.166666666666664","34.166666666666664","34.166666666666664","23.333333333333332","23.333333333333332","23.333333333333332","55","55","55","62.833333333333336","62.833333333333336","62.833333333333336","43","43","43","70.5","70.5","70.5"
"85000","55.833333333333336","55.833333333333336","55.833333333333336","35.166666666666664","35.166666666666664","35.166666666666664","26.833333333333332","26.833333333333332","26.833333333333332","54.666666666666664","54.666666666666664","54.666666666666664","60.833333333333336","60.833333333333336","60.833333333333336","46.833333333333336","46.833333333333336","46.833333333333336","71.5","71.5","71.5"
"90000","60.5","60.5","60.5","33.833333333333336","33.833333333333336","33.833333333333336","23.333333333333332","23.333333333333332","23.333333333333332","55","55","55","63.166666666666664","63.166666666666664","63.166666666666664","43.166666666666664","43.166666666666664","43.166666666666664","70.16666666666667","70.16666666666667","70.16666666666667"
"95000","58.333333333333336","58.333333333333336","58.333333333333336","34","34","34","23.333333333333332","23.333333333333332","23.333333333333332","54","54","54","62.333333333333336","62.333333333333336","62.333333333333336","42.666666666666664","42.666666666666664","42.666666666666664","71.33333333333333","71.33333333333333","71.33333333333333"
"100000","58.166666666666664","58.166666666666664","58.166666666666664","34.333333333333336","34.333333333333336","34.333333333333336","26.333333333333332","26.333333333333332","26.333333333333332","55.333333333333336","55.333333333333336","55.333333333333336","64.16666666666667","64.16666666666667","64.16666666666667","45","45","45","69.33333333333333","69.33333333333333","69.33333333333333"

==> figures/training_curves/data_val_fc_error.csv <==
"Step","abl_data_50k - sim_val/fingertip_contact_error_mm","abl_data_50k - sim_val/fingertip_contact_error_mm__MIN","abl_data_50k - sim_val/fingertip_contact_error_mm__MAX","abl_data_25k - sim_val/fingertip_contact_error_mm","abl_data_25k - sim_val/fingertip_contact_error_mm__MIN","abl_data_25k - sim_val/fingertip_contact_error_mm__MAX","abl_data_100k - sim_val/fingertip_contact_error_mm","abl_data_100k - sim_val/fingertip_contact_error_mm__MIN","abl_data_100k - sim_val/fingertip_contact_error_mm__MAX","abl_data_250k - sim_val/fingertip_contact_error_mm","abl_data_250k - sim_val/fingertip_contact_error_mm__MIN","abl_data_250k - sim_val/fingertip_contact_error_mm__MAX","abl_data_500k - sim_val/fingertip_contact_error_mm","abl_data_500k - sim_val/fingertip_contact_error_mm__MIN","abl_data_500k - sim_val/fingertip_contact_error_mm__MAX","abl_rgb_pcl_crop - sim_val/fingertip_contact_error_mm","abl_rgb_pcl_crop - sim_val/fingertip_contact_error_mm__MIN","abl_rgb_pcl_crop - sim_val/fingertip_contact_error_mm__MAX"
"5000","40.54436171965431","40.54436171965431","40.54436171965431","48.76520670456841","48.76520670456841","48.76520670456841","40.810540694507814","40.810540694507814","40.810540694507814","40.77689796139681","40.77689796139681","40.77689796139681","46.02398808582793","46.02398808582793","46.02398808582793","51.60415598782641","51.60415598782641","51.60415598782641"
"10000","40.07845994639786","40.07845994639786","40.07845994639786","47.58472270918425","47.58472270918425","47.58472270918425","40.39198733334307","40.39198733334307","40.39198733334307","31.575276426592236","31.575276426592236","31.575276426592236","29.724540462838714","29.724540462838714","29.724540462838714","27.722420357395297","27.722420357395297","27.722420357395297"
"15000","41.38850303966119","41.38850303966119","41.38850303966119","49.58492912866906","49.58492912866906","49.58492912866906","33.72847249708564","33.72847249708564","33.72847249708564","23.616292684941335","23.616292684941335","23.616292684941335","25.27458029989077","25.27458029989077","25.27458029989077","25.58588047614685","25.58588047614685","25.58588047614685"
"20000","44.38261092936109","44.38261092936109","44.38261092936109","51.204979869852735","51.204979869852735","51.204979869852735","34.32697291961347","34.32697291961347","34.32697291961347","25.129632551490424","25.129632551490424","25.129632551490424","20.21211397025227","20.21211397025227","20.21211397025227","26.353818626240656","26.353818626240656","26.353818626240656"
"25000","41.2585382213183","41.2585382213183","41.2585382213183","58.82893685944454","58.82893685944454","58.82893685944454","35.70432041236757","35.70432041236757","35.70432041236757","28.25663710880881","28.25663710880881","28.25663710880881","21.64834956721358","21.64834956721358","21.64834956721358","21.161686781128516","21.161686781128516","21.161686781128516"
"30000","44.45003902599854","44.45003902599854","44.45003902599854","52.94231032121609","52.94231032121609","52.94231032121609","35.839422150465076","35.839422150465076","35.839422150465076","27.900834945371177","27.900834945371177","27.900834945371177","21.044403535890243","21.044403535890243","21.044403535890243","23.256091743295766","23.256091743295766","23.256091743295766"
"35000","56.01447478151169","56.01447478151169","56.01447478151169","60.177374972409","60.177374972409","60.177374972409","40.052503809784135","40.052503809784135","40.052503809784135","34.129537013495224","34.129537013495224","34.129537013495224","23.79929397730103","23.79929397730103","23.79929397730103","20.083843279738748","20.083843279738748","20.083843279738748"
"40000","44.92717422640972","44.92717422640972","44.92717422640972","55.16528791668315","55.16528791668315","55.16528791668315","38.17460630308442","38.17460630308442","38.17460630308442","35.66757012332403","35.66757012332403","35.66757012332403","21.893544928893785","21.893544928893785","21.893544928893785","18.65467652932543","18.65467652932543","18.65467652932543"
"45000","46.91382912389314","46.91382912389314","46.91382912389314","51.467193581321226","51.467193581321226","51.467193581321226","36.98354774818096","36.98354774818096","36.98354774818096","30.45192726754787","30.45192726754787","30.45192726754787","26.60658300259216","26.60658300259216","26.60658300259216","19.82342397089771","19.82342397089771","19.82342397089771"
"50000","40.71426454678394","40.71426454678394","40.71426454678394","57.83207300445354","57.83207300445354","57.83207300445354","35.835166850474444","35.835166850474444","35.835166850474444","30.740724390376858","30.740724390376858","30.740724390376858","19.249131333473407","19.249131333473407","19.249131333473407","18.541843719126465","18.541843719126465","18.541843719126465"
"55000","39.93321267724918","39.93321267724918","39.93321267724918","55.130628923559314","55.130628923559314","55.130628923559314","36.275127448310805","36.275127448310805","36.275127448310805","30.7472376073283","30.7472376073283","30.7472376073283","19.7683677524451","19.7683677524451","19.7683677524451","17.606747676755596","17.606747676755596","17.606747676755596"
"60000","41.261837818713296","41.261837818713296","41.261837818713296","53.34171946713468","53.34171946713468","53.34171946713468","35.3409565901162","35.3409565901162","35.3409565901162","32.44185962609135","32.44185962609135","32.44185962609135","20.15040197298117","20.15040197298117","20.15040197298117","17.950824445000897","17.950824445000897","17.950824445000897"
"65000","39.7944387281804","39.7944387281804","39.7944387281804","52.530576557760625","52.530576557760625","52.530576557760625","35.52523504578998","35.52523504578998","35.52523504578998","31.178249278519594","31.178249278519594","31.178249278519594","20.355068548483494","20.355068548483494","20.355068548483494","17.829261090379667","17.829261090379667","17.829261090379667"
"70000","41.29571989598152","41.29571989598152","41.29571989598152","50.90395864644199","50.90395864644199","50.90395864644199","35.27551733943151","35.27551733943151","35.27551733943151","33.20835679176619","33.20835679176619","33.20835679176619","20.446445952962996","20.446445952962996","20.446445952962996","18.476343585402823","18.476343585402823","18.476343585402823"
"75000","42.30671802549565","42.30671802549565","42.30671802549565","49.91348801990886","49.91348801990886","49.91348801990886","36.315190470265996","36.315190470265996","36.315190470265996","34.795368845951835","34.795368845951835","34.795368845951835","22.530613313476472","22.530613313476472","22.530613313476472","18.477816496812288","18.477816496812288","18.477816496812288"
"80000","44.20097344125349","44.20097344125349","44.20097344125349","50.59728560317926","50.59728560317926","50.59728560317926","39.60993086570104","39.60993086570104","39.60993086570104","37.1534202639082","37.1534202639082","37.1534202639082","23.289300713368903","23.289300713368903","23.289300713368903","18.699493458900143","18.699493458900143","18.699493458900143"
"85000","43.11658007999434","43.11658007999434","43.11658007999434","49.56402263050579","49.56402263050579","49.56402263050579","39.40697379149085","39.40697379149085","39.40697379149085","39.36543652679718","39.36543652679718","39.36543652679718","23.674376123394993","23.674376123394993","23.674376123394993","18.95601138968606","18.95601138968606","18.95601138968606"
"90000","42.565135596957994","42.565135596957994","42.565135596957994","50.53967770999979","50.53967770999979","50.53967770999979","41.40172681187974","41.40172681187974","41.40172681187974","42.20216359124492","42.20216359124492","42.20216359124492","24.693263578926523","24.693263578926523","24.693263578926523","19.219175098104532","19.219175098104532","19.219175098104532"
"95000","44.46936150681383","44.46936150681383","44.46936150681383","51.82233615333042","51.82233615333042","51.82233615333042","39.773416738284126","39.773416738284126","39.773416738284126","40.37409659463766","40.37409659463766","40.37409659463766","25.353009308509062","25.353009308509062","25.353009308509062","19.63783725888971","19.63783725888971","19.63783725888971"
"100000","43.60763520834666","43.60763520834666","43.60763520834666","51.40946185896003","51.40946185896003","51.40946185896003","39.612378295999484","39.612378295999484","39.612378295999484","40.42721398750356","40.42721398750356","40.42721398750356","25.32252306622471","25.32252306622471","25.32252306622471","19.61744232648949","19.61744232648949","19.61744232648949"

==> figures/training_curves/data_val_success.csv <==
"Step","abl_data_50k - sim_val/success_rate","abl_data_50k - sim_val/success_rate__MIN","abl_data_50k - sim_val/success_rate__MAX","abl_data_25k - sim_val/success_rate","abl_data_25k - sim_val/success_rate__MIN","abl_data_25k - sim_val/success_rate__MAX","abl_data_100k - sim_val/success_rate","abl_data_100k - sim_val/success_rate__MIN","abl_data_100k - sim_val/success_rate__MAX","abl_data_250k - sim_val/success_rate","abl_data_250k - sim_val/success_rate__MIN","abl_data_250k - sim_val/success_rate__MAX","abl_data_500k - sim_val/success_rate","abl_data_500k - sim_val/success_rate__MIN","abl_data_500k - sim_val/success_rate__MAX","abl_rgb_pcl_crop - sim_val/success_rate","abl_rgb_pcl_crop - sim_val/success_rate__MIN","abl_rgb_pcl_crop - sim_val/success_rate__MAX"
"5000","22.833333333333332","22.833333333333332","22.833333333333332","19.166666666666668","19.166666666666668","19.166666666666668","20.5","20.5","20.5","31.666666666666668","31.666666666666668","31.666666666666668","23.833333333333332","23.833333333333332","23.833333333333332","24.833333333333332","24.833333333333332","24.833333333333332"
"10000","28.5","28.5","28.5","22.333333333333332","22.333333333333332","22.333333333333332","33.5","33.5","33.5","37.666666666666664","37.666666666666664","37.666666666666664","41.833333333333336","41.833333333333336","41.833333333333336","38.666666666666664","38.666666666666664","38.666666666666664"
"15000","28.333333333333332","28.333333333333332","28.333333333333332","21","21","21","35","35","35","43.5","43.5","43.5","46.166666666666664","46.166666666666664","46.166666666666664","44.333333333333336","44.333333333333336","44.333333333333336"
"20000","30.5","30.5","30.5","24.833333333333332","24.833333333333332","24.833333333333332","37.666666666666664","37.666666666666664","37.666666666666664","40.833333333333336","40.833333333333336","40.833333333333336","50.333333333333336","50.333333333333336","50.333333333333336","46.333333333333336","46.333333333333336","46.333333333333336"
"25000","34.333333333333336","34.333333333333336","34.333333333333336","23.5","23.5","23.5","34.833333333333336","34.833333333333336","34.833333333333336","42.666666666666664","42.666666666666664","42.666666666666664","55.166666666666664","55.166666666666664","55.166666666666664","54.166666666666664","54.166666666666664","54.166666666666664"
"30000","28.5","28.5","28.5","21.333333333333332","21.333333333333332","21.333333333333332","33.5","33.5","33.5","42.833333333333336","42.833333333333336","42.833333333333336","52.333333333333336","52.333333333333336","52.333333333333336","57.166666666666664","57.166666666666664","57.166666666666664"
"35000","27","27","27","21.833333333333332","21.833333333333332","21.833333333333332","33.666666666666664","33.666666666666664","33.666666666666664","35.166666666666664","35.166666666666664","35.166666666666664","60.5","60.5","60.5","63","63","63"
"40000","32.333333333333336","32.333333333333336","32.333333333333336","24.5","24.5","24.5","32.666666666666664","32.666666666666664","32.666666666666664","39.5","39.5","39.5","54.166666666666664","54.166666666666664","54.166666666666664","63.5","63.5","63.5"
"45000","33.166666666666664","33.166666666666664","33.166666666666664","27.5","27.5","27.5","36.5","36.5","36.5","41.333333333333336","41.333333333333336","41.333333333333336","53.833333333333336","53.833333333333336","53.833333333333336","63.5","63.5","63.5"
"50000","35.833333333333336","35.833333333333336","35.833333333333336","23.333333333333332","23.333333333333332","23.333333333333332","36.833333333333336","36.833333333333336","36.833333333333336","39.333333333333336","39.333333333333336","39.333333333333336","58.5","58.5","58.5","63.666666666666664","63.666666666666664","63.666666666666664"
"55000","38.333333333333336","38.333333333333336","38.333333333333336","24.333333333333332","24.333333333333332","24.333333333333332","41","41","41","41.666666666666664","41.666666666666664","41.666666666666664","59.166666666666664","59.166666666666664","59.166666666666664","67.16666666666667","67.16666666666667","67.16666666666667"
"60000","38.666666666666664","38.666666666666664","38.666666666666664","23.5","23.5","23.5","40.5","40.5","40.5","41.833333333333336","41.833333333333336","41.833333333333336","62","62","62","69","69","69"
"65000","35.333333333333336","35.333333333333336","35.333333333333336","25.166666666666668","25.166666666666668","25.166666666666668","38.666666666666664","38.666666666666664","38.666666666666664","38.833333333333336","38.833333333333336","38.833333333333336","59.166666666666664","59.166666666666664","59.166666666666664","67.5","67.5","67.5"
"70000","34.5","34.5","34.5","26.5","26.5","26.5","38.333333333333336","38.333333333333336","38.333333333333336","40.666666666666664","40.666666666666664","40.666666666666664","60.666666666666664","60.666666666666664","60.666666666666664","66.66666666666667","66.66666666666667","66.66666666666667"
"75000","33.833333333333336","33.833333333333336","33.833333333333336","27.333333333333332","27.333333333333332","27.333333333333332","38.333333333333336","38.333333333333336","38.333333333333336","35.5","35.5","35.5","55.833333333333336","55.833333333333336","55.833333333333336","70.66666666666667","70.66666666666667","70.66666666666667"
"80000","33.666666666666664","33.666666666666664","33.666666666666664","29.5","29.5","29.5","39.333333333333336","39.333333333333336","39.333333333333336","36.666666666666664","36.666666666666664","36.666666666666664","56.5","56.5","56.5","70.5","70.5","70.5"
"85000","33.833333333333336","33.833333333333336","33.833333333333336","27.5","27.5","27.5","36.5","36.5","36.5","33.833333333333336","33.833333333333336","33.833333333333336","55.666666666666664","55.666666666666664","55.666666666666664","71.5","71.5","71.5"
"90000","33.833333333333336","33.833333333333336","33.833333333333336","27.5","27.5","27.5","35.5","35.5","35.5","34.666666666666664","34.666666666666664","34.666666666666664","54.166666666666664","54.166666666666664","54.166666666666664","70.16666666666667","70.16666666666667","70.16666666666667"
"95000","32.833333333333336","32.833333333333336","32.833333333333336","28.666666666666668","28.666666666666668","28.666666666666668","36.5","36.5","36.5","34.333333333333336","34.333333333333336","34.333333333333336","54.333333333333336","54.333333333333336","54.333333333333336","71.33333333333333","71.33333333333333","71.33333333333333"
"100000","34.833333333333336","34.833333333333336","34.833333333333336","29.833333333333332","29.833333333333332","29.833333333333332","33.333333333333336","33.333333333333336","33.333333333333336","35.5","35.5","35.5","53.5","53.5","53.5","69.33333333333333","69.33333333333333","69.33333333333333"

==> tables/sim_results/test_gt.csv <==
object,scene,view,success,intersect,pen_depth_mm,miss_distance_mm,pen_volume_pct,fingertip_contact_error_mm
football,large_2,972,1,1,9.189434240969373,,1.02362395969521,5.6961698712898885
football,large_2,994,1,1,10.239780624949837,,1.8637516773430123,2.5870810004774256
football,large_2,1020,1,1,10.85252280214429,,1.446566678803984,6.25163844052101
football,large_2,1047,1,1,6.78729178579213,,0.941762760772379,6.590314319784272
football,large_2,1117,1,1,13.584125358141808,,1.700704163808188,2.5809289892669227
football,large_2,1162,1,1,6.212621082616713,,0.6521350756312626,5.720277511075573
football,large_2,1184,1,1,10.112924557291361,,2.2535922139575444,0.7767099729555549
football,large_2,1228,1,1,7.162773009682041,,0.8142994428485304,5.953185335823773
football,large_2,1251,1,1,9.039059259355769,,1.4703251806948712,1.7498134271785406
football,large_2,1297,1,1,11.679708851593647,,1.504898538913586,6.649566294155349
spray_bottle,large_1,1194,1,1,28.802112788174977,,7.379127125060046,5.062759956023127
spray_bottle,large_1,1216,1,1,19.32523500832103,,4.166952160193865,5.89476687655199
spray_bottle,large_1,1238,1,1,20.273367322214252,,2.388551756903716,2.7717703479234337
spray_bottle,large_1,1267,1,1,13.94956536323363,,4.340839483617122,6.635076693728802
spray_bottle,large_1,1294,1,1,10.50868020847199,,0.8074500872418764,15.879383317110786
spray_bottle,large_1,1337,1,1,22.97283224230486,,4.010525197777218,4.61388355383264
spray_bottle,large_1,1359,1,1,30.102016299177812,,4.939608581297363,6.542083560529894
spray_bottle,large_1,1380,1,1,19.999860112431985,,3.980948115168909,7.979652102572638
spray_bottle,large_1,1423,0,1,10.238270480658057,,0.7530377619211988,29.485180795228334
spray_bottle,large_1,1468,1,1,17.400803512165005,,2.9406310083123643,3.718811304860315
wipe_dispenser,large_1,566,1,1,8.800782530376908,,0.3562828332151702,9.560456879831397
wipe_dispenser,large_1,588,1,1,7.586377801461655,,0.6308120993691437,8.335603351564083
wipe_dispenser,large_1,612,1,1,3.1842865927783173,,0.05411302779375068,19.220473946733375
wipe_dispenser,large_1,632,1,1,4.45226157094041,,0.3707939457099898,11.787672448713414
wipe_dispenser,large_1,655,1,1,9.68903235674217,,1.2502399101719648,12.436222539899163
wipe_dispenser,large_1,676,1,1,7.564845254504593,,1.2413331616388679,14.26260991265276
wipe_dispenser,large_1,696,1,1,8.80252375163508,,1.3439510115598237,6.183165841672974
wipe_dispenser,large_1,737,1,1,5.5480319981388915,,0.7514486355852216,14.560489700194287
wipe_dispenser,large_1,760,1,1,11.403108215898618,,1.5029071459559182,14.568985095786278
wipe_dispenser,large_1,780,1,1,17.514213782570057,,2.425752837228641,13.735029479339607
easel,large_2,1653,1,1,3.544682228145583,,0.38656326754418596,20.299372273939422
easel,large_2,1675,1,1,2.5787234348511228,,0.2588530171051873,11.4192539401654
easel,large_2,1721,1,1,12.507840241129575,,0.7153132227161695,4.187952402873266
easel,large_2,1744,1,1,2.773916289046332,,0.7606940117557833,8.825399949726929
easel,large_2,1767,1,1,2.482453203263674,,0.4519748387695468,4.606247793795097
easel,large_2,1808,0,1,2.736550931074222,,0.19002988633499662,20.729909334808124
easel,large_2,1829,1,1,15.585407701474345,,1.8330920877054724,3.759552993749018
easel,large_2,1922,0,1,2.815477489905889,,0.10617768057162977,24.510866496026196
easel,large_2,1943,0,1,2.760621814986369,,0.718938654651817,22.20531794777114
easel,large_2,1966,1,1,19.40656427280024,,0.4046346249227927,11.501529215689242
pineapple,large_1,245,1,1,18.888113576984505,,0.4744492716779582,6.5496911435183405
pineapple,large_1,265,1,1,8.081095682462458,,0.538352256914764,0.44719293848302616
pineapple,large_1,287,1,1,14.707033952612147,,0.7231263276657782,1.8540428138155665
pineapple,large_1,336,1,1,7.462923414167827,,0.3643671850194072,0.2831903181926545
pineapple,large_1,356,1,1,28.697296038276416,,0.5522048373944002,11.71174105706619
pineapple,large_1,378,1,1,6.820464069086102,,1.088701405658024,0.4821639685754002
pineapple,large_1,419,1,1,21.60624415923132,,1.2103079413931854,7.87643270672473
pineapple,large_1,442,1,1,13.823721448511275,,0.6478735320289184,0.7091477787894258
pineapple,large_1,481,1,1,4.117908147623734,,0.28968331178832074,7.113373221409925
pineapple,large_1,500,1,1,21.386581070995394,,0.5745319836620709,10.514366001527202
saucepan,large_1,892,1,1,4.615737674695262,,1.2300687587967862,1.46896043405185
saucepan,large_1,914,1,1,2.794791062243675,,0.0651782841630171,14.00979740429893
saucepan,large_1,934,1,1,2.3668190656148234,,0.2004732896881844,12.268588317090742
saucepan,large_1,955,1,1,3.3920913078197956,,0.5141377965564733,4.316987372430575
saucepan,large_1,996,1,1,2.3478165764094814,,0.03575934354464191,6.337787992861513
saucepan,large_1,1015,1,1,5.017053287598287,,0.4977717156122287,1.0934849748870736
saucepan,large_1,1034,1,1,3.3035513065061464,,0.9728002937442528,8.073911120857773
saucepan,large_1,1054,1,1,2.3512302706056785,,0.07091997493891032,17.522209159468055
saucepan,large_1,1074,1,1,4.374041232321376,,0.7893567863671834,1.2509557777188327
saucepan,large_1,1111,1,1,7.996483391471313,,1.0624043346143797,6.3026019029212375
picnic_basket,large_2,628,1,1,10.800039393267287,,2.4667740024108866,9.688225225845937
picnic_basket,large_2,652,1,1,16.986370654477795,,0.9961251814171146,19.84347294490367
picnic_basket,large_2,674,1,1,10.651833784885753,,0.7961634449939381,5.269145938143078
picnic_basket,large_2,698,1,1,13.06646116430134,,4.26977047666907,5.124663292658575
picnic_basket,large_2,719,1,1,19.73351880809503,,0.9449858283449497,15.899132365356481
picnic_basket,large_2,783,1,1,37.52040064365855,,0.3509521686175276,21.877739296150246
picnic_basket,large_2,877,1,1,10.969483302377398,,2.0928800145201505,13.451497893849796
picnic_basket,large_2,898,1,1,20.078241720692727,,1.04361509676151,15.82599968423375
picnic_basket,large_2,922,1,1,36.55130655636414,,3.7665259778281537,5.830751979372998
picnic_basket,large_2,944,1,1,9.427331780013235,,0.813671386256358,5.781316211056077
headphones,large_1,1565,1,1,16.41349550302672,,2.2868300678445417,7.1570757966739516
headphones,large_1,1587,1,1,5.665971695266231,,2.604714126146721,7.955852586571379
headphones,large_1,1610,0,1,5.289890211435769,,1.8583009328028546,4.963682929182122
headphones,large_1,1631,0,1,7.0581644891594895,,2.4407771052006573,3.3067589457457363
headphones,large_1,1654,1,1,8.010495094644426,,1.663226933453745,2.0381601159042164
headphones,large_1,1697,1,1,12.675959294238913,,4.055287320548482,6.949498697226548
headphones,large_1,1717,0,1,7.0384054111627075,,2.5222685929275945,5.52645160206843
headphones,large_1,1738,0,1,6.61908197461993,,2.5817921073943904,2.3146277080955744
headphones,large_1,1780,1,1,16.45106769971806,,8.034545004060044,3.4065423906837955
headphones,large_1,1800,1,1,11.846536495855133,,4.152719245332932,8.703940115894127
wine_bottle,large_2,311,1,1,20.56184310935281,,1.7581841730099623,4.541300466630521
wine_bottle,large_2,332,1,1,29.46611324922977,,5.592377045234393,9.206719643959344
wine_bottle,large_2,350,1,1,6.848167799985838,,0.5274548151659498,12.673662530212068
wine_bottle,large_2,371,1,1,9.838465952224922,,1.2159423920078276,4.005152895734591
wine_bottle,large_2,395,1,1,23.473380084827284,,3.8733551521074947,9.860521177490865
wine_bottle,large_2,415,1,1,23.534790390380472,,2.8836520829557397,7.62557519795507
wine_bottle,large_2,438,1,1,33.634470378181156,,4.0072879963522405,18.965717121367273
wine_bottle,large_2,457,1,1,13.0268388898936,,1.3000362375657593,9.422461568914803
wine_bottle,large_2,478,1,1,8.108873232577427,,0.9089592666696844,4.542985498092669
wine_bottle,large_2,500,1,1,19.079402961811326,,1.6725663670021176,8.118874406269658
storage_bin,large_2,1320,1,1,15.377565450837283,,0.45692234415276356,7.123726474199919
storage_bin,large_2,1347,1,1,5.750085828891186,,1.5223143256099323,17.14689055090298
storage_bin,large_2,1369,1,1,4.871389210047182,,2.0686080300361835,4.510004190059363
storage_bin,large_2,1388,1,1,11.943524141119184,,0.9101285884226944,1.0445900497088954
storage_bin,large_2,1414,1,1,6.05542801442058,,1.4185530076813018,7.535707960204608
storage_bin,large_2,1438,1,1,23.046043313252287,,2.0349817876856084,6.5302125744743815
storage_bin,large_2,1458,1,1,4.751661770958031,,4.457634198572048,10.533146190123349
storage_bin,large_2,1479,1,1,4.908950731827748,,2.7928505778362496,5.560522856970407
storage_bin,large_2,1519,1,1,6.172208846392052,,1.7067442889968303,3.386347267801802
storage_bin,large_2,1541,1,1,18.92460233337437,,0.2129245140549704,3.4151905144815116
pear,medium_1,948,1,1,28.843425855861494,,2.5053287741435337,14.774597343392038
pear,medium_1,969,1,1,11.121499421467284,,0.5430004913009729,3.2277683542513
pear,medium_1,990,1,1,8.315928206106943,,0.2794831200231382,3.9869132055742034
pear,medium_1,1011,1,1,20.7669827680152,,2.3025003731901164,5.724417877871476
pear,medium_1,1033,1,1,5.29837029902695,,0.15803404353659106,4.5644059264275185
pear,medium_1,1054,1,1,4.370757414615697,,0.0886618399209568,7.917439499846071
pear,medium_1,1073,1,1,18.75444266780018,,1.5693491482504853,8.048264333204221
pear,medium_1,1094,1,1,11.467557555117923,,0.6860357271358599,2.9075239071029357
pear,medium_1,1116,1,1,18.718743973833813,,2.0324900570839857,5.064775610703358
pear,medium_1,1136,1,1,10.632790039649844,,0.6872142290849094,4.885455787538238
dustpan,medium_1,272,1,1,3.8272003536081702,,0.946671808097087,1.3697912808173371
dustpan,medium_1,299,0,0,,1.4327429686765427,,19.7801967160087
dustpan,medium_1,327,1,1,3.523464539912404,,1.8893335817067918,2.092342348239232
dustpan,medium_1,352,1,1,3.209608544374036,,0.12671400758296436,15.942800200000162
dustpan,medium_1,375,1,1,2.8633577967652952,,0.2573743164346398,14.297025650086612
dustpan,medium_1,398,1,1,2.120660425328787,,0.11286432097073427,24.898140358104836
dustpan,medium_1,428,1,1,4.257766549302602,,1.3658621049506583,7.710608456246868
dustpan,medium_1,450,1,1,3.336067498247359,,0.4431809506261148,3.3001605445588544
dustpan,medium_1,495,1,1,3.5301226317624286,,1.0535167633104847,2.8343257778952244
dustpan,medium_1,515,1,1,3.064399069516576,,0.6608070331761827,20.13696363857185
tape_dispenser,medium_1,1586,1,1,5.092524198184238,,2.2332506203473943,14.439757442567258
tape_dispenser,medium_1,1610,1,1,9.469685027136222,,2.144469525959368,2.7908884270535723
tape_dispenser,medium_1,1633,1,1,1.7362547588009258,,0.6928406466512702,12.182761723064345
tape_dispenser,medium_1,1651,1,1,9.501812288343668,,5.88235294117647,1.9636757744865303
tape_dispenser,medium_1,1674,1,1,0.950902326291318,,1.3847675568743818,12.144081395562365
tape_dispenser,medium_1,1694,1,1,11.358487764537124,,7.58082497212932,7.083184725707884
tape_dispenser,medium_1,1715,1,1,4.034275983950811,,0.5656108597285068,11.580240329859942
tape_dispenser,medium_1,1734,1,1,0.548005860867782,,1.0282776349614395,13.13800696234594
tape_dispenser,medium_1,1752,1,1,7.646514900620676,,1.2731481481481481,2.9828578773669303
tape_dispenser,medium_1,1775,1,1,1.2564872167517145,,0.12165450121654502,15.843796606175717
umbrella,medium_1,630,1,1,9.56968375566136,,1.4075078638945997,2.762951542194604
umbrella,medium_1,648,1,1,10.372342500448458,,0.8977299519847558,6.564618395357378
umbrella,medium_1,674,1,1,10.978032166793477,,0.892784379247509,3.675517018022497
umbrella,medium_1,694,1,1,4.115552926460956,,0.7522459735331231,7.26771705494859
umbrella,medium_1,716,1,1,2.0915149164551448,,0.23539059436510937,14.592058670587805
umbrella,medium_1,738,1,1,8.950555608075279,,0.6433426886272628,1.8446105563359914
umbrella,medium_1,796,1,1,7.118944663782654,,0.7222256968247318,3.6467390346622075
umbrella,medium_1,820,1,1,12.362977515423054,,0.6880810663325915,4.986715646312136
umbrella,medium_1,861,1,1,12.238400163149866,,0.614038638664274,5.02605451254235
umbrella,medium_1,883,1,1,12.488149751986544,,0.6862625087271421,2.5246903935434264
bowl,medium_2,843,1,1,3.6781194875680674,,1.264862724387259,3.3984697619910134
bowl,medium_2,862,1,1,21.43613711290804,,1.2118724432667813,2.739723675406266
bowl,medium_2,883,0,1,3.396138199272395,,1.357759116425064,5.332774701905027
bowl,medium_2,902,1,1,3.4428250536463616,,1.0271167763459508,5.113517653583792
bowl,medium_2,923,1,1,3.5039307099416743,,1.6530828164991258,9.96970107700649
bowl,medium_2,944,1,1,21.568789462219254,,1.1175180888383742,2.0606882015911427
bowl,medium_2,964,1,1,3.5016323420723356,,2.95989092740548,6.0320686458015675
bowl,medium_2,985,1,1,3.4122436172020234,,1.208516583222847,12.273851670796295
bowl,medium_2,1004,1,1,3.273660060607631,,0.3435181190696396,8.892537016094755
bowl,medium_2,1023,1,1,3.458886515496635,,1.5994840402781887,0.29377632123090563
card_deck,medium_1,1265,1,1,0.7100203038182357,,0.03175653295751942,12.178830656663326
card_deck,medium_1,1284,1,1,6.0687187302289045,,0.19151698622939517,1.7826384381444258
card_deck,medium_1,1304,1,1,7.185649571279927,,0.19991218791185228,13.62673731968955
card_deck,medium_1,1328,1,1,4.599323362460584,,0.06986143483555882,7.589928799802166
card_deck,medium_1,1347,1,1,0.8583444812299937,,0.09707779059478408,10.069208741290737
card_deck,medium_1,1368,1,1,5.424451741238014,,0.18732118321337266,5.074329636205183
card_deck,medium_1,1390,1,1,6.500731838944121,,0.22114196157305413,4.008862294066249
card_deck,medium_1,1411,1,1,4.690940644527371,,0.1959625667013747,11.46084296305781
card_deck,medium_1,1432,1,1,1.8638816325154695,,0.2949873988165649,6.615344839714089
card_deck,medium_1,1455,1,1,6.57975322072576,,0.18520715050454123,6.885027825964494
softball,medium_2,261,1,1,15.674548916027293,,6.415931641954961,2.9483378182493447
softball,medium_2,279,1,1,14.327823514206306,,4.3370606326674634,4.06229123722044
softball,medium_2,300,1,1,23.392508121048888,,6.698023369995506,7.260832152470189
softball,medium_2,321,1,1,13.532198035112202,,4.841191852413318,2.1441130191719355
softball,medium_2,341,1,1,18.88325790062801,,6.867862509173881,3.499935717270632
softball,medium_2,360,1,1,16.513398576797105,,4.40086079350185,4.366698231842949
softball,medium_2,382,1,1,14.974227409289663,,6.709766655553455,2.3592152769178174
softball,medium_2,400,1,1,14.018726741244967,,3.6089757805170346,1.2718914846496328
softball,medium_2,419,1,1,18.54305913053474,,8.522089690816738,4.607635713117962
softball,medium_2,438,1,1,15.67177637014297,,3.7995411143612308,3.540926947821936
handbell,medium_2,1141,1,1,4.328874479142608,,0.24017748223656657,8.509847062055966
handbell,medium_2,1161,1,1,9.069408005330025,,1.3855024382468908,4.695574627655544
handbell,medium_2,1182,1,1,4.767524018267802,,1.0107992726488342,11.705392876192246
handbell,medium_2,1204,1,1,8.960433702933862,,1.6576687354982418,36.05026266358325
handbell,medium_2,1224,1,1,10.473714108326785,,1.5642824510886433,4.3774696344033694
handbell,medium_2,1244,1,1,7.154245705427824,,0.6962059274389261,5.487628069583083
handbell,medium_2,1263,1,1,8.118720854998003,,0.7012632945212811,8.156994127767886
handbell,medium_2,1284,1,1,7.537952400540599,,0.29967018148731445,9.473498099695789
handbell,medium_2,1304,1,1,8.846658317757276,,1.0472038226738916,6.723050945690322
handbell,medium_2,1343,1,1,7.5615856392169425,,0.37102966608844673,8.557017995029563
grapes,medium_2,1445,1,1,11.563792616756974,,2.171855684539485,11.97092636620672
grapes,medium_2,1466,1,1,12.414074168578894,,2.5258304271156846,7.690807095641287
grapes,medium_2,1487,0,1,10.8739678343798,,2.9015781509226315,2.0535898582097096
grapes,medium_2,1504,1,1,7.191313270408405,,0.5217564599729689,17.39500603002551
grapes,medium_2,1526,1,1,9.820452072344702,,2.158749816998019,3.6020515286222827
grapes,medium_2,1544,1,1,13.928508512399977,,2.298732048335979,8.787795920722738
grapes,medium_2,1561,1,1,10.321072506167134,,2.643335660670396,2.5096575590676475
grapes,medium_2,1581,1,1,7.295701896674437,,0.9852584741024464,13.905171512619296
grapes,medium_2,1602,1,1,14.326913020837932,,2.4949446754504576,6.864542547075341
grapes,medium_2,1621,1,1,9.978401515566208,,2.840950002983598,2.3124890230071076
sponge,medium_2,554,1,1,6.326376331110651,,0.48071202406303887,8.949086167651561
sponge,medium_2,573,1,1,9.582853169302957,,1.5044122039815013,0.44029340092959945
sponge,medium_2,591,1,1,10.234316084939618,,2.0599730987267693,3.3301751487560236
sponge,medium_2,610,0,1,9.344703984841349,,0.6475451108507877,9.961327328640492
sponge,medium_2,630,0,1,9.89294099718726,,1.2292497656375947,7.383348183810892
sponge,medium_2,650,1,1,8.418865835480668,,0.5397657711093226,11.005006866512542
sponge,medium_2,668,1,1,10.373905758252121,,2.460568642603209,1.1498534497008475
sponge,medium_2,687,1,1,8.62660832872656,,1.1220890742369316,3.6374209826078983
sponge,medium_2,706,1,1,7.656998780863699,,0.892817599238532,4.6422378675566165
sponge,medium_2,727,1,1,7.287360588254557,,0.9783919452648294,4.313132268421262
glue_stick,small_1,538,1,1,12.65923439208915,,0.656045980305667,6.5679119079157715
glue_stick,small_1,581,1,1,7.146696089160562,,0.22455787699431867,7.573610379621072
glue_stick,small_1,606,1,1,6.328306293771851,,0.11400625881791482,10.216504406202036
glue_stick,small_1,630,1,1,12.950097378864612,,0.797685526935479,6.830676117259585
glue_stick,small_1,652,1,1,5.079559285989873,,0.13817528517017957,9.079849582420495
glue_stick,small_1,676,1,1,13.439912834000687,,0.9419738619396563,3.8397886516739868
glue_stick,small_1,701,1,1,10.45265452887333,,0.9530991011712918,7.744275857269571
glue_stick,small_1,725,1,1,11.958278455338608,,1.4128068975941133,4.931284405793119
glue_stick,small_1,748,1,0,,1.6027025325858215,,13.226589263145831
glue_stick,small_1,768,1,1,12.845383425695603,,0.8228049736107156,3.533872016218733
eraser,small_1,879,1,1,8.310087767959466,,0.8798549619763448,3.2846091397972383
eraser,small_1,898,1,1,7.627424891961695,,0.5538978435529578,4.81544440831288
eraser,small_1,918,1,1,8.200149207598201,,0.8052934331238163,5.919741680564156
eraser,small_1,938,1,1,8.315758215148534,,1.1726545510569015,3.28434159188165
eraser,small_1,981,1,1,7.102575951444687,,0.4457429471059143,1.3443656811851628
eraser,small_1,1000,1,1,8.440164804618831,,1.4145161205342494,1.8135807593666455
eraser,small_1,1022,0,1,8.36944297908811,,1.2986518065550032,2.586631029801167
eraser,small_1,1043,0,1,7.797570469520496,,0.9400374041195776,7.299929755682442
eraser,small_1,1062,0,1,8.372208413637797,,0.7453062690229535,5.847014571614793
eraser,small_1,1083,1,1,7.583456895476392,,0.6373863382545374,7.17040811398397
rubber_duck,small_1,1513,1,1,10.242563336692852,,0.6156438168634105,4.324062031161808
rubber_duck,small_1,1533,1,1,3.1481415362760616,,0.14166182192619045,10.33862819742542
rubber_duck,small_1,1553,1,1,7.4414560254953805,,0.2896369580167138,5.72093923757566
rubber_duck,small_1,1573,1,1,11.101214482979675,,0.9424968392372193,2.657317172129267
rubber_duck,small_1,1594,1,1,8.026165750641391,,0.2914120814519665,4.724493742178954
rubber_duck,small_1,1617,1,1,4.71187275216646,,0.08607745960662472,5.95275571448644
rubber_duck,small_1,1638,1,1,3.8880703781653785,,0.047522965752118666,6.391869712099344
rubber_duck,small_1,1660,1,1,2.405152527108698,,0.024771039465498614,7.581143552548153
rubber_duck,small_1,1678,1,1,8.186530193560177,,0.2622957928450106,1.8195750951264837
rubber_duck,small_1,1700,1,1,7.859027620493494,,0.46524279233377924,6.217964752403784
nail_clipper,small_1,1184,1,1,6.170263564859623,,0.14324069184505764,5.487923285780827
nail_clipper,small_1,1206,1,1,0.7654517038125607,,0.01636260452549029,7.87168282876682
nail_clipper,small_1,1226,1,1,4.961899523234292,,0.1371411499885935,10.696386850878458
nail_clipper,small_1,1244,1,1,4.734919176043797,,0.09881839067276904,4.254357608748687
nail_clipper,small_1,1268,1,1,3.205016478783262,,0.025474870148203946,10.410540130085549
nail_clipper,small_1,1290,1,1,6.141868503737697,,0.13248059154057634,9.024735640040902
nail_clipper,small_1,1311,1,1,2.5213968977585774,,0.10387653097552231,5.0388034023089805
nail_clipper,small_1,1339,0,1,1.2728531800833778,,0.03154267516542424,2.6144620125650273
nail_clipper,small_1,1358,1,1,1.8728933137860637,,0.05821615048062971,15.110378704767244
nail_clipper,small_1,1379,1,1,2.6228598084092205,,0.03393518121780244,5.838345921903184
lock,small_2,771,1,1,3.139638453862007,,0.20677713859920474,8.118247851695672
lock,small_2,790,1,1,7.084184452761004,,0.3963182374336463,13.428542898216927
lock,small_2,831,1,1,2.3661676852211992,,0.0510745047988672,22.03731479389103
lock,small_2,849,1,1,6.879879554203178,,0.6350538644300641,5.025001059181356
lock,small_2,869,1,1,6.662460063250099,,0.3520958119618195,5.931296869672053
lock,small_2,884,1,1,4.0842986584270005,,0.05526947121231615,18.990435798194156
lock,small_2,902,1,1,5.8510919954691065,,0.22237172302432584,8.407144969752066
lock,small_2,923,1,1,7.3672554449530345,,0.9666468337561429,2.001312728489545
lock,small_2,944,1,1,7.152452755861745,,0.21809802016519872,8.1685692429404
lock,small_2,962,1,1,7.890790198501965,,1.5643999903315622,1.794694678872467
match_box,small_2,211,1,1,8.202693279499377,,0.6974053658004851,2.3415167571738547
match_box,small_2,233,1,1,5.7912928988680346,,0.22938726886011113,4.478261321965621
match_box,small_2,251,1,1,6.048929700551755,,0.244443175521737,4.413597021003506
match_box,small_2,269,0,1,7.8828377775497245,,0.8303365657925508,4.78840949518868
match_box,small_2,288,1,1,9.121549624252788,,1.116043075852819,2.887194921890349
match_box,small_2,306,1,1,9.071894867682056,,1.1364840451764766,3.8565269317004023
match_box,small_2,324,1,1,7.349239556234103,,0.2741805802363075,0.7307132525933642
match_box,small_2,344,1,1,8.897980187103203,,1.2942474190950468,4.609546669017141
match_box,small_2,362,1,1,8.538845816964438,,0.3004047765391894,14.811729194326498
match_box,small_2,382,1,1,8.778259705584455,,1.211599233125718,1.5045123089909187
pepper_shaker,small_2,491,1,1,14.350347826977455,,0.6605673856124604,8.242896672425362
pepper_shaker,small_2,508,1,1,20.31845414983772,,0.9756559631171025,5.073918320112709
pepper_shaker,small_2,528,1,1,16.70292377763739,,2.9802275846469093,11.794166209229166
pepper_shaker,small_2,548,1,1,25.236141055602594,,2.8585434841973147,14.801989712137303
pepper_shaker,small_2,568,1,1,18.039112895931908,,1.5175296668862552,5.124432574988982
pepper_shaker,small_2,586,1,1,9.726877909154032,,0.30228703941473467,7.314123472840676
pepper_shaker,small_2,602,1,1,20.79895300097057,,2.6427466225642493,10.104036417629299
pepper_shaker,small_2,619,1,1,22.11770784963705,,1.280163982818236,11.02658194088554
pepper_shaker,small_2,640,1,1,18.580708289529152,,1.5209698097174553,7.844027372439404
pepper_shaker,small_2,658,1,1,15.976646507041503,,1.1863987432976593,4.078770116762158
strawberry,small_1,196,1,1,8.497534309515519,,0.26225961874993414,3.888651725521424
strawberry,small_1,217,1,1,4.475745553207658,,0.16635231003528295,10.842069557233193
strawberry,small_1,238,1,1,8.314966514896296,,0.5851706583942036,7.779719137460262
strawberry,small_1,260,1,1,7.422906027787514,,0.4880814620176815,5.851826023904586
strawberry,small_1,283,1,1,7.76791934226957,,0.4223567630931519,5.301595698405858
strawberry,small_1,307,1,1,4.5983011399565035,,0.11784272482866408,7.883980746979154
strawberry,small_1,329,1,1,8.694273358706939,,0.49024464774564275,3.512674802059686
strawberry,small_1,353,1,1,7.6665770817723216,,0.5522473949940089,3.4773839294882993
strawberry,small_1,376,1,1,7.885173809480587,,0.7708131817540814,4.559046566877951
strawberry,small_1,398,1,1,7.0631557673554495,,0.34391860188662626,8.001243622698317
hacky_sack,small_2,1058,1,1,21.661921589374312,,0.14382255281566506,8.975710995603455
hacky_sack,small_2,1079,1,1,17.831162991308258,,0.1796556909760504,6.1667272988512325
hacky_sack,small_2,1098,1,1,22.152964407789103,,0.3787903398736097,6.6867325230148005
hacky_sack,small_2,1117,1,1,18.264615521072542,,0.23578815368697406,8.432741844141466
hacky_sack,small_2,1137,1,1,16.77749285622066,,0.19316605636176648,6.3648036922898665
hacky_sack,small_2,1158,1,1,14.862501107402805,,0.16435386154577158,6.495015606395416
hacky_sack,small_2,1174,1,1,21.107297742556685,,0.27753328605363947,9.321049887119107
hacky_sack,small_2,1191,1,1,17.8169807553819,,0.20356645821610603,6.041782648689025
hacky_sack,small_2,1230,1,1,14.225664292741346,,0.1926765846904709,5.419376482112132
hacky_sack,small_2,1248,1,1,18.426415546953177,,0.13675468830403723,6.076244239655
tape_measure,small_2,1340,1,1,12.684038012552932,,0.4446171948952554,2.9934062558118764
tape_measure,small_2,1360,1,1,14.519028127644333,,0.5203267439740303,2.4577413901599106
tape_measure,small_2,1378,1,1,13.140280075513477,,0.43766397851374134,2.9583925439252177
tape_measure,small_2,1401,1,1,14.733458546525952,,0.38885392190780954,6.211650017352362
tape_measure,small_2,1419,1,1,14.730289172229877,,0.43488995754937243,10.468776359601824
tape_measure,small_2,1442,1,1,14.571598847181333,,0.7652158815805239,3.526608897998169
tape_measure,small_2,1482,1,1,11.39003721001982,,0.698546677667837,1.1738321808128331
tape_measure,small_2,1521,1,1,15.122756744394037,,0.6266515704445109,1.705782080482766
tape_measure,small_2,1547,1,1,14.535927522441886,,0.5359367388728838,7.3905125951307475
tape_measure,small_2,1585,1,1,14.728654032490374,,0.4910817718377608,7.698577496259315


==> tables/sim_results/test_pred.csv <==
object,scene,view,success,intersect,pen_depth_mm,miss_distance_mm,pen_volume_pct,fingertip_contact_error_mm
wipe_dispenser,large_1,00000064,1,1,33.339447219944915,,7.4681047924598465,9.554781955952144
wipe_dispenser,large_1,00000066,0,1,18.046597096722728,,5.467699625968075,9.835174475654252
wipe_dispenser,large_1,00000092,1,1,24.44801094070187,,3.6151490796666343,4.468664090846637
wipe_dispenser,large_1,00000094,1,1,32.9699209422764,,3.7914863879166885,11.092135426919391
wipe_dispenser,large_1,00000107,0,1,21.21954223096972,,3.3705291217611766,3.034812194051724
wipe_dispenser,large_1,00000109,0,1,32.55198351659149,,5.26626746619545,0.8825558476296329
wipe_dispenser,large_1,00000110,0,1,24.015286813326608,,3.7134824675125446,13.530132706015868
wipe_dispenser,large_1,00000119,0,1,29.085380385839557,,3.2558777034485917,7.767750472149622
wipe_dispenser,large_1,00000121,0,1,27.85245893262415,,5.6297198367034085,3.0098685151144347
wipe_dispenser,large_1,00000135,0,1,29.718720436666626,,3.712938699626136,11.954130391086917
football,large_2,00000087,1,1,28.014997117752912,,6.882162792844647,11.432114798749037
football,large_2,00000124,1,1,33.94049318990802,,8.077337047162954,14.986513585510416
football,large_2,00000130,1,1,36.50360778261073,,11.240821112909279,11.771537059627448
football,large_2,00000135,0,1,23.263358765840053,,4.0473459155506655,11.76698615438818
football,large_2,00000139,1,1,35.76241355114651,,7.112406589019166,4.638158465373102
football,large_2,00000140,1,1,30.34119905490282,,8.317235254375097,11.150147053706393
football,large_2,00000146,1,1,19.010689454900835,,2.8599810922845372,6.928247351307851
football,large_2,00000183,1,1,39.7529718771182,,11.920585213941997,0.6978321762508853
football,large_2,00000189,1,1,14.084482528885806,,1.9641497290984973,5.257590356119828
football,large_2,00000196,0,1,9.522589322480545,,0.4190819167976881,14.994672036338546
spray_bottle,large_1,00000064,1,1,19.06827888210741,,1.9380270221614568,2.1476724423251596
spray_bottle,large_1,00000066,1,1,29.10510744869526,,3.5088845233202512,10.065387329698599
spray_bottle,large_1,00000092,1,1,16.559685043545375,,1.4518995806913206,7.66484382478559
spray_bottle,large_1,00000094,1,1,29.377910407002148,,4.494374072545751,10.705862789063533
spray_bottle,large_1,00000107,1,1,32.278643536248424,,3.4873811006287627,15.50660792596048
spray_bottle,large_1,00000109,1,1,32.15973481141035,,4.285106563273045,11.678938527565926
spray_bottle,large_1,00000110,1,1,18.066364060874868,,2.256798067174878,4.538236285551343
spray_bottle,large_1,00000119,1,1,27.058766805999504,,3.3371110508390145,11.673188791109819
spray_bottle,large_1,00000121,1,1,25.31558288393029,,2.56274707449878,6.040505561498158
spray_bottle,large_1,00000135,1,1,21.5096909739808,,2.5649770131356817,4.143716680398259
headphones,large_1,00000064,0,1,14.302293526236381,,9.788461002355572,3.315792467575427
headphones,large_1,00000066,1,1,14.693118003007658,,4.571809896351503,2.371049597396972
headphones,large_1,00000092,1,1,17.595461488167633,,10.01883027552223,8.74691155020596
headphones,large_1,00000094,0,1,16.046391582094074,,5.544471486067997,8.302068063902206
headphones,large_1,00000107,0,1,14.555005888742615,,1.0746783119971637,10.000430144190277
headphones,large_1,00000109,0,1,15.54176155457352,,4.428387710397391,3.9644367535250957
headphones,large_1,00000110,0,1,11.967683490068982,,2.328838271432721,6.3455864806160145
headphones,large_1,00000119,0,1,13.389565288227471,,1.962930512821174,2.4091571905306988
headphones,large_1,00000121,1,1,7.299647513158118,,0.018786569201522194,16.789557512465198
headphones,large_1,00000135,1,1,11.708051630418,,2.2745627272651174,11.454858703645955
pineapple,large_1,00000064,1,1,28.776941763473683,,2.5689996273055136,1.3388123382848258
pineapple,large_1,00000066,1,1,28.960603849206073,,1.239046086445053,0.6089580486757427
pineapple,large_1,00000092,1,1,20.428602493733397,,1.2956095978841309,16.978912122011103
pineapple,large_1,00000094,1,1,14.55419483415779,,0.8407137698787357,7.799797625305005
pineapple,large_1,00000107,1,1,14.473925710643519,,0.3755836828297213,6.213677105579624
pineapple,large_1,00000109,1,1,28.71262244900687,,0.6337090272274832,8.862803826191195
pineapple,large_1,00000110,1,1,10.485034400136437,,0.32161461987636825,5.811304905947592
pineapple,large_1,00000119,1,1,12.629526676535258,,0.3417313734214834,4.62965647740117
pineapple,large_1,00000121,1,1,9.045619369678738,,1.3966657649766543,8.503345585148448
pineapple,large_1,00000135,1,1,34.17895793357184,,0.6336957874259908,15.513781572677438
easel,large_2,00000087,0,1,3.132112015740098,,1.45220036744078,10.395123912010432
easel,large_2,00000124,0,1,2.765001958570874,,0.49379224994294796,18.514152209521264
easel,large_2,00000130,1,1,6.531663807552335,,1.3613944759778598,5.9170014557102615
easel,large_2,00000135,0,1,3.0586357636757997,,0.8717199043409559,15.216406605928103
easel,large_2,00000139,1,1,6.255303321254762,,1.1611108427197432,1.2360024702514951
easel,large_2,00000140,0,1,4.937154752948361,,1.1340413677986172,4.294608038590346
easel,large_2,00000146,1,1,4.301002506833891,,1.2632708938452277,7.486826989901908
easel,large_2,00000183,1,1,11.488760409338894,,1.8639922500860013,10.91569096636306
easel,large_2,00000189,1,1,2.46301549802786,,0.5208422642063505,14.205159407244869
easel,large_2,00000196,0,1,2.2496882889323384,,0.364501349822326,28.40585809381793
picnic_basket,large_2,00000087,0,1,14.267362311761248,,2.8854926194089874,20.837377810592958
picnic_basket,large_2,00000124,1,1,4.594552031699502,,0.9386180590545464,2.47539998588825
picnic_basket,large_2,00000130,0,1,13.621356966676583,,3.4126227927024737,6.802298573359619
picnic_basket,large_2,00000135,1,1,10.700830395262475,,2.5369623958203404,27.75451823089808
picnic_basket,large_2,00000139,1,1,27.276531153533732,,2.4283791764245235,29.28318054617937
picnic_basket,large_2,00000140,0,1,12.08755441375576,,3.4570688589618133,6.416514173043248
picnic_basket,large_2,00000146,0,1,64.26131387891226,,2.316420604879472,25.921325576523454
picnic_basket,large_2,00000183,0,1,10.59577980949805,,5.705979858441947,15.610948088493458
picnic_basket,large_2,00000189,1,1,13.139022174402287,,6.000797915433622,6.38774408770473
picnic_basket,large_2,00000196,1,1,13.672354797643198,,2.9923907642106324,14.334045972469825
saucepan,large_1,00000064,1,1,3.949710096161268,,1.3672644124822355,7.072717333596623
saucepan,large_1,00000066,1,1,4.07730806392938,,1.598220026697321,4.9289946807868485
saucepan,large_1,00000092,1,1,3.5284237890835852,,0.761467210533749,0.9124932626950891
saucepan,large_1,00000094,1,1,4.696382158512858,,1.5121431136581607,5.845334566709489
saucepan,large_1,00000107,1,1,4.045638328935981,,1.7006042986105498,3.9965339268954674
saucepan,large_1,00000109,1,1,4.197247723561725,,1.7988012704646328,8.686329635580847
saucepan,large_1,00000110,1,1,4.7588748171645445,,1.54437752688794,4.558908563546258
saucepan,large_1,00000119,1,1,4.766242361022166,,2.485111735296779,8.701120633037595
saucepan,large_1,00000121,1,1,3.4812790743446054,,0.6933264531549762,2.0494244433685664
saucepan,large_1,00000135,1,1,5.595590220714948,,1.8729386001406303,8.204490386885182
storage_bin,large_2,00000087,1,1,4.900966865341364,,1.4101294683391945,1.3849643512248175
storage_bin,large_2,00000124,0,1,28.36019345265272,,1.5437030635679991,11.706116672489378
storage_bin,large_2,00000130,0,1,3.391591262679207,,0.34885375718420786,75.68482359736743
storage_bin,large_2,00000135,1,1,4.181019754634662,,1.4242751046601776,0.741348620303754
storage_bin,large_2,00000139,1,1,5.159270943072666,,0.7388889409115471,2.203765565933551
storage_bin,large_2,00000140,0,1,4.6197779041939375,,1.774350782776642,19.606201086847005
storage_bin,large_2,00000146,1,1,0.3412412932794537,,0.0036456276056659924,37.34230277453638
storage_bin,large_2,00000183,1,0,,16.94506244829181,,37.17183009788995
storage_bin,large_2,00000189,1,1,5.147728303755363,,1.792191063516492,7.55835993669105
storage_bin,large_2,00000196,1,1,12.492455515831795,,1.2211290900537872,1.661971515645061
wine_bottle,large_2,00000087,1,1,15.892377225165857,,2.3101886107025993,6.931718163689088
wine_bottle,large_2,00000124,1,1,15.837378254107664,,1.6923940519943343,29.75950798796327
wine_bottle,large_2,00000130,1,1,22.428124782318463,,1.7648511132166103,10.723438263334979
wine_bottle,large_2,00000135,1,1,14.40553989273986,,1.7600387770797552,11.043086849443759
wine_bottle,large_2,00000139,1,1,23.995973310912863,,4.839799922871697,8.682108147481392
wine_bottle,large_2,00000140,1,1,36.797670815182805,,5.534311942654036,20.539347845397174
wine_bottle,large_2,00000146,1,1,15.439712817877,,1.4423995300304184,6.097822164097513
wine_bottle,large_2,00000183,1,1,34.39903869153035,,4.919524974074722,8.256496064824777
wine_bottle,large_2,00000189,1,1,27.75288661847222,,5.278571276358855,10.535258649019447
wine_bottle,large_2,00000196,1,1,19.068982672405856,,3.194887698024834,5.8564342118347925
dustpan,medium_1,00000058,1,1,3.6905538325906346,,1.1003536213333365,13.488655699929634
dustpan,medium_1,00000077,1,1,2.528784110631551,,0.1068358612317546,31.151546788426767
dustpan,medium_1,00000110,0,0,,63.217468432925,,97.29205355910331
dustpan,medium_1,00000116,1,1,3.6519882067779834,,0.23753668457923752,3.411006947307204
dustpan,medium_1,00000123,1,1,2.5295387671316987,,0.2000609566373137,12.935292545916095
dustpan,medium_1,00000130,1,1,0.6146195983326106,,0.013755021923731053,48.36782785635482
dustpan,medium_1,00000142,0,1,3.7741384426217714,,0.9783765050640195,6.46208232906866
dustpan,medium_1,00000154,0,1,1.9466341926200894,,0.15656566134094574,13.464471870862127
dustpan,medium_1,00000166,0,1,2.550903511580861,,0.38320545089846486,29.244064107770065
dustpan,medium_1,00000182,1,1,2.6288092185194096,,0.23174660315428242,27.108310925884517
pear,medium_1,00000058,1,1,16.81877014679188,,4.207093890183909,4.407464709344167
pear,medium_1,00000077,1,1,6.267585833870641,,0.15619976655286008,11.849369713890043
pear,medium_1,00000110,1,1,15.301806936077963,,0.7245753118605954,5.038031328795967
pear,medium_1,00000116,1,1,23.213350556214845,,3.571689674817396,12.652650724420488
pear,medium_1,00000123,1,1,13.63744692147173,,0.6956562960669179,3.128679591398964
pear,medium_1,00000130,1,1,13.096555238508527,,0.7492675750117992,2.4262382172739096
pear,medium_1,00000142,1,1,11.986810633510407,,0.46797072664201717,14.464133932094919
pear,medium_1,00000154,1,1,13.718314046552175,,1.0690112704139454,8.217007671714349
pear,medium_1,00000166,1,1,19.84651534661475,,1.209850211174005,12.086751163178887
pear,medium_1,00000182,1,1,2.406192016700849,,0.03952283126666403,15.710525548237166
bowl,medium_2,00000060,1,1,6.844109944746998,,0.610666701567646,13.0641675928292
bowl,medium_2,00000086,1,1,3.456272960175892,,0.9391022127091923,2.29042433855842
bowl,medium_2,00000094,1,1,3.471732505684997,,0.16912502052556988,9.772073772201727
bowl,medium_2,00000112,1,1,3.4650184084620035,,0.8774071684492355,17.460946359400708
bowl,medium_2,00000134,1,1,9.398685992353094,,1.3532773624797236,8.747361129986512
bowl,medium_2,00000140,1,1,3.1007696735719885,,0.504431109160232,26.157341912752948
bowl,medium_2,00000144,1,1,3.461697971748991,,0.8170528131558633,6.094538183181184
bowl,medium_2,00000146,1,1,3.426303398008288,,0.6102947890699003,16.80278390539427
bowl,medium_2,00000156,0,1,16.19947779718067,,0.049356099741392045,8.341165421171414
bowl,medium_2,00000162,0,1,17.98712788148078,,0.0,49.67353686170273
tape_dispenser,medium_1,00000058,1,1,6.727974060572482,,0.32608695652173914,0.8896225769250219
tape_dispenser,medium_1,00000077,1,1,9.717238599882034,,2.4033437826541273,3.443044461099528
tape_dispenser,medium_1,00000110,1,1,6.507354192820486,,2.593010146561443,3.742531673811749
tape_dispenser,medium_1,00000116,1,1,9.505510458442824,,2.0629750271444083,6.382850506629285
tape_dispenser,medium_1,00000123,1,1,7.743774481722458,,0.4329004329004329,7.121458950831104
tape_dispenser,medium_1,00000130,1,1,10.12731850831683,,1.773049645390071,7.72649993093821
tape_dispenser,medium_1,00000142,1,1,7.542256113077595,,3.4602076124567476,14.398679323716722
tape_dispenser,medium_1,00000154,1,1,7.602615104352245,,1.5853658536585367,1.9366932149904628
tape_dispenser,medium_1,00000166,1,1,3.7596389862033863,,0.992063492063492,2.5570063325100483
tape_dispenser,medium_1,00000182,1,1,7.329592921040588,,2.158273381294964,8.190321863140039
umbrella,medium_1,00000058,1,1,8.841686056265944,,0.6788975268778772,1.7877729267426965
umbrella,medium_1,00000077,1,1,19.678366367563925,,0.8423665510915443,5.9223179598707105
umbrella,medium_1,00000110,1,1,15.433847555728917,,0.6988008300383473,5.112626851906317
umbrella,medium_1,00000116,1,1,2.2246827613356226,,0.156401174056871,2.1971609825175182
umbrella,medium_1,00000123,1,1,12.403536741370127,,0.41618653311717957,4.3996971809743615
umbrella,medium_1,00000130,1,1,8.087932576118865,,0.6888720952158779,24.19050835973435
umbrella,medium_1,00000142,1,1,8.362333776477184,,1.3399710161427107,7.371772721311046
umbrella,medium_1,00000154,1,1,18.512646638884597,,1.0767578280195713,1.1515618697816596
umbrella,medium_1,00000166,1,1,16.80826760547653,,1.1133638585245569,2.492993910511098
umbrella,medium_1,00000182,1,1,12.291399905814469,,1.7354092899897466,2.7782735645957377
softball,medium_2,00000060,1,1,15.153186337326472,,3.4052170198110896,4.0015712787912046
softball,medium_2,00000086,1,1,18.617073099695293,,2.428231528240141,6.270721435079098
softball,medium_2,00000094,1,1,12.785101601797109,,1.9359936097767194,1.674916467382351
softball,medium_2,00000112,1,1,16.892728997304264,,3.1350551969887848,5.877373592384818
softball,medium_2,00000134,1,1,8.331401919224856,,2.9421382804103318,5.628103876446266
softball,medium_2,00000140,1,1,13.055893204888228,,1.570135990113948,1.751508752264948
softball,medium_2,00000144,1,1,21.11261050811464,,4.250926059083975,7.284303020928382
softball,medium_2,00000146,1,1,12.022149792388538,,1.4065512544283152,10.246639036536969
softball,medium_2,00000156,1,1,9.243163598716157,,0.4434921962478235,2.850720810089997
softball,medium_2,00000162,1,1,13.129430864091022,,2.442218646695756,7.790749646284139
card_deck,medium_1,00000058,1,1,9.152681570253446,,0.67157949419088,0.46679671689824015
card_deck,medium_1,00000077,0,1,0.9312620577414089,,0.13079534859901407,3.0686986599651287
card_deck,medium_1,00000110,0,0,,40.770309977907246,,73.68214581160893
card_deck,medium_1,00000116,0,1,6.165404075853539,,0.16477748077485058,3.76161413651152
card_deck,medium_1,00000123,0,0,,16.67178718630938,,52.54228179455946
card_deck,medium_1,00000130,0,0,,32.09134798729268,,50.85511620029917
card_deck,medium_1,00000142,1,1,3.6402957568182774,,0.14498527739049877,6.520376041205943
card_deck,medium_1,00000154,1,1,0.8950580160997058,,0.1525052698091552,20.587844172295235
card_deck,medium_1,00000166,1,1,6.961196226297152,,0.09722456267586575,14.819439877559995
card_deck,medium_1,00000182,0,1,9.984413442792054,,0.35411362457021284,21.480832685977166
handbell,medium_2,00000060,1,1,7.851767290044743,,0.8483604056992213,17.496317289087802
handbell,medium_2,00000086,1,1,9.735392495200598,,2.2999756056658582,18.027541332197227
handbell,medium_2,00000094,0,0,,4.28149330658043,,35.75346649427887
handbell,medium_2,00000112,0,0,,1.8980210580249934,,36.13877728583116
handbell,medium_2,00000134,1,1,8.915719645945531,,0.674482000443376,25.218868353530794
handbell,medium_2,00000140,0,0,,5.554404831235414,,31.820113262958515
handbell,medium_2,00000144,1,1,4.8653275323319765,,0.2098395080994088,23.91280798760759
handbell,medium_2,00000146,1,1,9.277737477796604,,1.2280952197844408,24.132308141968473
handbell,medium_2,00000156,1,1,8.446583880018702,,1.9667530625381104,38.42310312334083
handbell,medium_2,00000162,1,1,10.312057852944635,,2.362049066719788,14.788437536159691
grapes,medium_2,00000060,0,1,11.841888018660061,,2.1194177938449092,7.764886047304698
grapes,medium_2,00000086,0,1,4.443887134733312,,0.38188655326374227,36.85549235930129
grapes,medium_2,00000094,0,1,4.663462615368298,,0.09657424006002688,4.04905188812966
grapes,medium_2,00000112,0,1,8.659091101010226,,2.1540731241852966,2.2470311632691775
grapes,medium_2,00000134,1,1,13.922015296375855,,3.9281592942866634,2.835456727727287
grapes,medium_2,00000140,0,1,9.520232866819443,,3.410372540932278,20.961103753469548
grapes,medium_2,00000144,1,1,10.525313610005774,,2.110735330346106,7.107147711581994
grapes,medium_2,00000146,1,1,10.973219027563736,,3.2185899938976794,3.411739242720171
grapes,medium_2,00000156,1,1,10.647376572610295,,5.46412351881032,2.231903519622667
grapes,medium_2,00000162,1,1,13.48132288180509,,3.975419938130906,2.319340037261078
sponge,medium_2,00000060,1,1,10.36230320859055,,1.8321867531714873,4.153467000974272
sponge,medium_2,00000086,1,1,10.464017809907993,,1.4019156323610822,4.559408705788838
sponge,medium_2,00000094,1,1,10.356903526402943,,1.623950220887747,5.14897231570243
sponge,medium_2,00000112,0,1,10.16351181937289,,1.4377219617852255,8.443162938241514
sponge,medium_2,00000134,1,1,10.179946140116037,,2.4183956620813314,3.439137742372413
sponge,medium_2,00000140,1,1,10.190141412795064,,1.3613628781553508,10.988649739538678
sponge,medium_2,00000144,1,1,10.445569936470045,,1.3752227285048126,4.552064045057228
sponge,medium_2,00000146,0,1,9.764206743898974,,0.7002742335204611,4.760955802462934
sponge,medium_2,00000156,1,1,10.347024098603281,,1.548978540924939,9.482287012605285
sponge,medium_2,00000162,1,1,8.769788010762738,,0.6896850680702337,26.060309312112125
glue_stick,small_1,00000080,1,1,7.762360916905417,,0.3155384261228535,9.71349959687012
glue_stick,small_1,00000084,1,1,0.6096701673477153,,0.0022248057367322944,18.84423079119547
glue_stick,small_1,00000092,0,1,12.476785501315208,,0.6289550224405716,7.294648785786433
glue_stick,small_1,00000095,0,1,12.386501458465101,,0.9161706272147232,6.691125459896636
glue_stick,small_1,00000098,1,1,8.016451648620256,,0.37695547905296484,2.5127150197863863
glue_stick,small_1,00000105,1,1,11.614412807879289,,0.7846789916274935,2.9638797626787996
glue_stick,small_1,00000109,0,0,,4.852373552941429,,54.482928242884114
glue_stick,small_1,00000131,0,1,13.187220980527696,,1.2994470572589305,6.027004023794717
glue_stick,small_1,00000167,1,1,1.1284537421656187,,0.0064996539839901,15.625935802559669
glue_stick,small_1,00000168,0,1,12.814495178178527,,1.4992463858904599,3.766964617445532
eraser,small_1,00000080,1,1,8.235283776473523,,1.0817981777470742,29.754116971126336
eraser,small_1,00000084,1,1,7.794843492120015,,0.7997191739221479,22.644872630805292
eraser,small_1,00000092,0,1,7.770744580559017,,1.6002828733274521,68.10158419625756
eraser,small_1,00000095,1,1,8.309553641740024,,0.375983547787072,33.459418140072955
eraser,small_1,00000098,0,1,0.8266082082742592,,0.0009579484140136373,23.89634388751524
eraser,small_1,00000105,0,1,0.37502516517161594,,0.00042091359624937607,11.837871430514905
eraser,small_1,00000109,1,1,8.395822166908502,,0.45264812377269037,54.2776556463421
eraser,small_1,00000131,1,1,8.196501414938703,,0.3391824457973738,35.88208642541704
eraser,small_1,00000167,1,1,7.85000695081601,,0.40484639218629614,47.83323864210483
eraser,small_1,00000168,0,1,8.385591212444245,,0.522880732201207,2.7530675683273187
rubber_duck,small_1,00000080,0,1,12.05077041524963,,2.9826419355386458,72.40706924170553
rubber_duck,small_1,00000084,1,1,12.250442569069193,,1.8931510138431054,35.478919389120776
rubber_duck,small_1,00000092,0,1,2.4980664607180367,,0.0284473080922145,15.487728313995675
rubber_duck,small_1,00000095,0,1,3.8855538444910596,,0.08129680182313163,25.64147089364636
rubber_duck,small_1,00000098,1,1,5.459943311422528,,0.3112923613931576,19.69023477178659
rubber_duck,small_1,00000105,1,1,7.893416350892888,,0.8013178716901945,13.931416288785716
rubber_duck,small_1,00000109,0,1,6.5231509115382345,,0.3710871719354281,13.30587286574191
rubber_duck,small_1,00000131,1,1,6.425012078864322,,0.2784732899012651,27.230272704717112
rubber_duck,small_1,00000167,1,1,3.8476239103723446,,0.0916319069049479,27.650389007676345
rubber_duck,small_1,00000168,0,1,5.330794138310254,,0.24059958960637443,10.318325893725556
pepper_shaker,small_2,00000039,1,1,10.034133561624945,,0.32952668901826715,19.757364499827602
pepper_shaker,small_2,00000045,1,1,4.619720867634549,,0.29163899694536366,21.250541396586087
pepper_shaker,small_2,00000082,1,1,14.370262462072315,,1.314771635604412,4.698764522522122
pepper_shaker,small_2,00000094,1,1,8.971717658279003,,0.6720969059946197,3.118957328624096
pepper_shaker,small_2,00000103,1,1,9.33247159816481,,0.6427095698974108,9.39733493079735
pepper_shaker,small_2,00000119,1,1,1.675145484138656,,0.03932727428973816,12.435568991931557
pepper_shaker,small_2,00000130,1,1,4.518331963783005,,0.07077661749283336,32.074979506624736
pepper_shaker,small_2,00000144,1,1,11.156578610884191,,0.6742092019226532,5.512814615734292
pepper_shaker,small_2,00000147,1,1,0.2300847516216494,,5.943722523259277e-05,11.216442222155361
pepper_shaker,small_2,00000169,1,1,11.383740316519491,,1.2215475910262836,1.7357722244894034
match_box,small_2,00000039,1,1,9.115172080679585,,1.1467231349359115,1.6494722430438842
match_box,small_2,00000045,1,1,9.159557938438768,,2.892052353750315,7.121985880618632
match_box,small_2,00000082,1,1,8.75554280859109,,0.7642209284413279,20.982624278298196
match_box,small_2,00000094,1,1,5.05942887514655,,0.17962199561808767,11.171301272693993
match_box,small_2,00000103,1,1,5.60925326590214,,0.24245753162369232,9.403266699033134
match_box,small_2,00000119,0,0,,3.029823912291703,,13.097911950857718
match_box,small_2,00000130,1,1,8.416728925506337,,0.5158483091442196,12.153867506607044
match_box,small_2,00000144,1,1,4.8729680619173,,0.11452006000756795,16.74422745297334
match_box,small_2,00000147,1,1,3.5973679208821387,,0.12016369142494521,6.706898977141823
match_box,small_2,00000169,1,1,0.501388679574165,,0.00399284384030388,12.231984554668346
nail_clipper,small_1,00000080,0,1,0.9168519903137026,,0.06386380871614222,37.8363377962156
nail_clipper,small_1,00000084,0,1,0.7370311730029374,,0.33531014452333324,10.896725949396481
nail_clipper,small_1,00000092,0,0,,5.020541087451447,,42.53608840914561
nail_clipper,small_1,00000095,1,1,6.287536887991803,,0.1964570603651566,6.085389452999115
nail_clipper,small_1,00000098,0,0,,7.420940034749995,,18.38835718112028
nail_clipper,small_1,00000105,0,0,,3.683686132294297,,13.610219100630752
nail_clipper,small_1,00000109,0,1,0.8605996397616879,,0.007894293363781996,5.956733181251197
nail_clipper,small_1,00000131,1,1,4.957691539026129,,0.12062312214658902,7.259660802891304
nail_clipper,small_1,00000167,1,1,5.769536163854464,,0.29268907126285915,12.344300868104378
nail_clipper,small_1,00000168,0,1,2.1357312394868297,,0.058402601957800476,19.268793957777003
lock,small_2,00000039,1,1,1.7315922420615892,,0.1722132270820432,25.065770577770195
lock,small_2,00000045,1,1,1.6454408500383264,,0.09097660758749146,14.354502921853937
lock,small_2,00000082,1,0,,0.5598271569275171,,10.000898995207445
lock,small_2,00000094,0,1,2.6932788000005243,,0.02574225315545524,10.684878136050157
lock,small_2,00000103,1,0,,3.4113988821395336,,16.632619259530255
lock,small_2,00000119,1,0,,1.4504433479824763,,15.170667209093759
lock,small_2,00000130,1,1,0.539836175075026,,0.01054106434857029,26.01835065085642
lock,small_2,00000144,1,0,,4.410262081691019,,16.363247714691575
lock,small_2,00000147,0,0,,35.467678391417685,,95.72956934355142
lock,small_2,00000169,1,1,2.4411007627629884,,0.1246459703591972,9.471889743283532
strawberry,small_1,00000080,0,1,7.571874260490422,,0.15248569068978274,30.014030712634547
strawberry,small_1,00000084,0,1,0.3231317726863938,,0.060973030066092546,37.84353930867933
strawberry,small_1,00000092,0,0,,1.4510716078905848,,23.0421300723679
strawberry,small_1,00000095,1,0,,3.228245490329184,,21.97232849689194
strawberry,small_1,00000098,1,1,0.26217154309602647,,0.031149323990620387,23.711721665989344
strawberry,small_1,00000105,0,1,2.5866748537022173,,0.014142867568468621,27.606735333316944
strawberry,small_1,00000109,0,1,7.061660814076345,,0.26826145198101237,64.43412067449275
strawberry,small_1,00000131,1,1,0.46906351359864135,,0.018794366399174173,13.560852651474992
strawberry,small_1,00000167,1,1,5.123221874584339,,0.08763351810195495,25.734406309255277
strawberry,small_1,00000168,0,1,2.9257228983125065,,0.06415500167967429,27.9566094429729
hacky_sack,small_2,00000039,1,0,,0.0028185848288912276,,22.0716284098048
hacky_sack,small_2,00000045,1,1,7.3394452301262145,,0.241150794841024,12.658579475101114
hacky_sack,small_2,00000082,1,1,11.977821555008989,,0.12086030436886763,9.450862155612889
hacky_sack,small_2,00000094,1,1,5.800619897643869,,0.16610136628916355,7.666506265953887
hacky_sack,small_2,00000103,1,1,8.852914407016986,,0.09377252664983973,19.296704689889797
hacky_sack,small_2,00000119,1,1,0.5084020396420365,,0.07967643207580515,8.709224540992514
hacky_sack,small_2,00000130,1,1,16.980284157339806,,0.07792639143851098,21.650087393167976
hacky_sack,small_2,00000144,1,1,1.2242285609346393,,0.038286542189159105,23.61311099138806
hacky_sack,small_2,00000147,1,1,15.192616768973284,,0.22387087866141572,10.972686704023777
hacky_sack,small_2,00000169,1,1,12.818019803698833,,0.1316209500049212,12.446121367604997
tape_measure,small_2,00000039,1,1,1.3139671979783816,,0.20946090924324015,4.281239501182862
tape_measure,small_2,00000045,1,1,4.207785697190094,,0.1704136954863875,8.449140542465809
tape_measure,small_2,00000082,1,1,5.083371989672493,,0.4418260953474964,3.8550843548808857
tape_measure,small_2,00000094,1,1,4.957331235116877,,0.16533101687855226,39.942401867103236
tape_measure,small_2,00000103,1,1,8.183056486768342,,0.42979762894055223,17.945430135374806
tape_measure,small_2,00000119,1,1,12.326727851359992,,0.475754285690454,8.196400566270905
tape_measure,small_2,00000130,1,1,14.044363800388389,,0.4503247473228039,6.111169925824398
tape_measure,small_2,00000144,1,1,10.966451223909464,,0.1815136235028703,11.88929599832622
tape_measure,small_2,00000147,1,1,14.71615157658675,,0.3563905436713372,6.600089438631373
tape_measure,small_2,00000169,0,1,8.694253834450445,,0.29903425646621146,27.07507591983152


==> tables/sim_results/val_gt.csv <==
object,scene,view,success,intersect,pen_depth_mm,miss_distance_mm,pen_volume_pct,fingertip_contact_error_mm
french_vanilla,large_3,478,1,1,26.179362009030054,,4.220991254383442,5.659480464640691
french_vanilla,large_3,487,1,1,27.6538294844957,,3.5706963355765424,7.16255782110864
french_vanilla,large_3,497,1,1,28.910137923490815,,6.054739187792023,7.011819331518059
french_vanilla,large_3,507,1,1,44.936987138935486,,11.035397965406132,14.802744513371369
french_vanilla,large_3,516,1,1,8.8625880930343,,1.2009201042878033,13.144334499674327
french_vanilla,large_3,524,1,1,35.3279678087987,,10.651251498218258,11.071702277018682
french_vanilla,large_3,531,1,1,16.673729327132758,,10.21737736715377,5.623914752055496
french_vanilla,large_3,542,1,1,20.579660872684894,,7.024875639928998,1.1191957635586331
french_vanilla,large_3,550,1,1,33.99951804822729,,6.184539545856206,13.067170852294991
french_vanilla,large_3,561,1,1,43.498721818085706,,7.54953211457622,11.826137897959287
cabbage,large_4,386,1,1,23.179594908827553,,4.597250717528963,9.567428902933015
cabbage,large_4,398,1,1,33.38395504875076,,6.347865232262115,14.791063140565452
cabbage,large_4,418,1,1,30.093532707337115,,5.824397116271679,12.694149594117205
cabbage,large_4,426,1,1,35.98189529459673,,7.363501119651879,15.201578327272378
cabbage,large_4,435,1,1,44.08401463014662,,11.17283095411677,20.4964822646218
cabbage,large_4,454,1,1,26.42970354457372,,3.77907891827359,9.510091892263288
cabbage,large_4,474,1,1,28.634096214470595,,5.880286604617304,10.869026393059963
cabbage,large_4,482,1,1,36.6578921097942,,12.673481170969037,15.221237363485924
cabbage,large_4,491,1,1,24.280450530622787,,5.081486940518833,8.454935412295825
cabbage,large_4,519,1,1,37.239883031573065,,9.647059981431697,17.289295119606646
milk_carton,large_4,570,1,1,17.367966619915553,,3.30278749048812,6.831206849486891
milk_carton,large_4,579,1,1,20.589654328503293,,4.139321745055746,9.137969117225179
milk_carton,large_4,587,1,1,45.183548647138,,11.362746329772392,21.2527517351581
milk_carton,large_4,596,0,1,24.011128617697896,,1.274396621166071,7.916872792202372
milk_carton,large_4,606,1,1,19.050896268944115,,2.1955648456485606,5.472416599461239
milk_carton,large_4,626,0,1,30.27984857686343,,2.256550483662745,16.795538456647854
milk_carton,large_4,643,1,1,11.00550577192925,,2.3356903356222136,10.76122472914838
milk_carton,large_4,652,1,1,18.562210823645152,,1.3597658427188781,9.091516751499473
milk_carton,large_4,682,1,1,30.9637058839759,,10.124995173325987,12.210680011715228
milk_carton,large_4,690,1,1,27.69258292762393,,2.392047901231633,4.090048696109505
eggplant,large_3,772,1,1,10.264280668804215,,0.9834393631727775,13.06018778670324
eggplant,large_3,782,1,1,12.134262338338662,,1.9450677588291596,1.4398160314412813
eggplant,large_3,792,1,1,16.258187993728214,,1.5072700545941478,5.479725112991735
eggplant,large_3,801,1,1,8.124604009818619,,2.632794065384202,5.202136721263555
eggplant,large_3,810,1,1,7.738264072051483,,0.9504734587509747,5.250124045630959
eggplant,large_3,820,1,1,12.200306919877912,,2.277397268236729,1.8274996966291392
eggplant,large_3,838,1,1,10.529210415946606,,1.1645472476733252,0.9901888574508173
eggplant,large_3,847,1,1,9.31919494324484,,2.863745477626911,4.111629704259339
eggplant,large_3,857,1,1,8.241310895542473,,1.5116254937580647,6.893978866151115
eggplant,large_3,866,1,1,13.246910950880995,,2.4579666524102763,1.7888634391417446
keyboard,large_3,345,1,1,1.9638395685229988,,0.036297468232003534,12.121031689265406
keyboard,large_3,353,1,1,6.487627869995187,,0.7285313935466626,14.964437218988714
keyboard,large_3,361,1,1,9.998997803786164,,1.2814184568235536,13.668658684540615
keyboard,large_3,370,1,1,6.779764032141299,,0.5774214110968928,13.203308895291604
keyboard,large_3,379,1,1,6.938197227954404,,0.5399559381781177,12.624207201397127
keyboard,large_3,391,1,1,10.640698603318636,,1.53000890802085,13.143145124112008
keyboard,large_3,399,1,1,9.012312037045993,,1.2467811148070833,13.332436569329301
keyboard,large_3,408,1,1,6.603700444803086,,1.7487199145063965,15.585983288166972
keyboard,large_3,418,1,1,7.892558589991305,,1.019185133568797,11.018798650605572
keyboard,large_3,427,1,1,8.25937332047923,,1.1403489014312094,11.713165599507303
frying_pan,large_4,870,1,1,12.294960063773502,,3.2754420074201187,6.523563815625317
frying_pan,large_4,879,1,1,12.775156882892995,,3.9831703817558637,1.3027163444824341
frying_pan,large_4,889,1,1,11.298087827366642,,1.9324018213791563,6.286892960139813
frying_pan,large_4,898,1,1,11.80023200923433,,3.580390741326356,5.5004254193439
frying_pan,large_4,909,1,1,12.597946266413906,,4.637285604389033,1.9496270591052889
frying_pan,large_4,920,1,1,12.518701384192513,,4.147240934130712,10.745268115365013
frying_pan,large_4,930,1,1,10.873784694212718,,2.300603410438268,1.8255966867278393
frying_pan,large_4,940,1,1,11.565791091940406,,1.9759246072783656,6.6517077962407845
frying_pan,large_4,950,1,1,12.652306062290661,,2.8562386602028704,1.1004634403474496
frying_pan,large_4,959,1,1,10.921730026991236,,1.5681847696726412,4.515127954338758
dumbbell,large_3,616,1,1,8.39895426773227,,1.576825127126615,12.556111923598497
dumbbell,large_3,627,1,1,9.724933970632453,,0.6709449143578392,25.820100871583104
dumbbell,large_3,638,1,1,7.720778512604043,,1.2037565421690635,9.66155189637797
dumbbell,large_3,647,1,1,11.923664232020236,,4.47374508271952,9.392757989867288
dumbbell,large_3,656,1,1,11.63546483869423,,2.997151387204991,1.5822262033919596
dumbbell,large_3,666,1,1,10.263329204930493,,1.0550775152964844,4.206693310471059
dumbbell,large_3,675,1,1,11.760803770169016,,4.139926512937955,1.812395141892689
dumbbell,large_3,684,0,1,11.92710231108205,,3.6332482309931886,1.8564104284384388
dumbbell,large_3,704,1,1,13.04569265844732,,5.566067883409411,9.499081773417222
dumbbell,large_3,714,0,1,11.734927076157765,,3.247333908836273,5.975172395366141
sneaker,large_3,207,1,1,9.036726833475225,,4.794572808610116,7.55509602589774
sneaker,large_3,217,1,1,10.797086623550866,,10.846159582119649,0.8643834893167361
sneaker,large_3,223,1,1,10.279956002283335,,2.289885355852765,10.179738310230901
sneaker,large_3,233,0,1,9.459513774001275,,2.5561663208429555,7.368252487338563
sneaker,large_3,242,1,1,20.41390942988836,,5.572211700259418,4.697447345198651
sneaker,large_3,251,1,1,10.04006035664228,,8.080436998165775,3.0215009642160835
sneaker,large_3,261,1,1,12.878017355771764,,2.5653871828811035,13.120285045005108
sneaker,large_3,273,1,1,27.54410310801474,,3.46154395365068,2.386107573945278
sneaker,large_3,289,1,1,9.319822277538396,,4.815621641917242,0.1254748961737448
sneaker,large_3,298,0,1,12.727203067976047,,0.8390945863859354,6.321238071401205
mixing_bowl,large_4,245,1,0,,2.682514401397038,,25.29739631066485
mixing_bowl,large_4,255,1,1,17.17436274139448,,0.0,17.85242974355206
mixing_bowl,large_4,264,1,1,1.5933325727736165,,0.7377754518533672,10.088392199656301
mixing_bowl,large_4,273,0,0,,0.5271643528730188,,21.799974126219716
mixing_bowl,large_4,283,1,1,1.5577253237477835,,0.18632154369999546,29.797392835540013
mixing_bowl,large_4,292,1,1,16.41130005152104,,0.17230833249368072,20.771503437694435
mixing_bowl,large_4,299,1,1,1.7161768736582714,,0.7145387956222233,12.369852357890055
mixing_bowl,large_4,312,0,0,,4.711637918231004,,23.90683910727955
mixing_bowl,large_4,320,1,1,1.6195842923229038,,0.20569182205226808,3.8322814235818394
mixing_bowl,large_4,329,1,1,3.503290548251737,,0.5416509913161701,0.4991630978994745
backpack,large_5,868,0,1,16.532017373787376,,4.6461539161987675,6.021465057516835
backpack,large_5,876,0,1,34.65289571581299,,9.439135192125367,2.507654123054928
backpack,large_5,884,1,1,35.39554389995601,,6.439777036573043,8.879325968990893
backpack,large_5,896,1,1,35.24444519237254,,10.943755184249174,55.61086724040043
backpack,large_5,909,0,1,35.47005100465558,,6.148476091132202,32.49159944222774
backpack,large_5,928,1,1,26.509165901894413,,5.010259476645584,9.71931403101663
backpack,large_5,939,0,1,35.25881814294753,,11.269500473491052,2.416718769687954
backpack,large_5,949,1,1,23.035919660483668,,6.119965217399155,5.106621837426706
backpack,large_5,961,1,1,37.10430322110936,,9.955072148371862,5.66935808845752
backpack,large_5,982,1,1,34.11449953064335,,11.39300072032082,9.884517304376871
cereal_box,large_5,703,1,1,27.51615544454406,,7.7239193786429015,10.757893789830167
cereal_box,large_5,712,1,1,27.599525795349745,,6.043999221532097,15.40056539797323
cereal_box,large_5,720,1,1,27.56215428880536,,4.929073893961724,14.494790632208602
cereal_box,large_5,732,1,1,27.692688704656202,,7.826151942687995,11.645874910011385
cereal_box,large_5,742,1,1,27.73400809616767,,6.771022279577867,11.389050219022423
cereal_box,large_5,753,1,1,4.0659743002977,,0.42562186768227755,23.45855775671081
cereal_box,large_5,763,1,1,8.44415355866514,,1.7768010488807102,5.385827451283022
cereal_box,large_5,785,1,1,27.327032418600577,,7.466330882150897,4.649522639761104
cereal_box,large_5,795,1,1,18.44920071257486,,3.8626098482621454,6.566549604035289
cereal_box,large_5,806,1,1,27.702388061575945,,7.074954720851524,6.277306484013064
robot_hand,large_4,714,1,1,12.620798700888779,,2.5559105431309903,3.872888572360953
robot_hand,large_4,725,1,1,5.52479767501323,,1.9313304721030045,14.765616687538474
robot_hand,large_4,734,1,1,15.515132799002549,,4.584221748400854,7.6943177832685485
robot_hand,large_4,742,1,1,8.44427204418025,,3.9100684261974585,2.2745083056773625
robot_hand,large_4,755,1,1,14.776047509951177,,7.506702412868632,6.035077429051508
robot_hand,large_4,768,1,1,4.657528502098059,,1.25,3.581098090166991
robot_hand,large_4,777,1,1,14.98584556211332,,3.361344537815126,6.199232580168135
robot_hand,large_4,785,1,1,8.047662721992374,,2.4520255863539444,0.760012507092687
robot_hand,large_4,805,1,1,13.96239394587686,,4.136690647482014,7.159430511768236
robot_hand,large_4,814,1,1,6.711248529662122,,1.8292682926829267,1.8585044371435233
small_globe,large_5,223,1,1,25.421560920585282,,8.459043551958207,8.562702812995287
small_globe,large_5,234,1,1,25.508269147447862,,7.283812631243116,9.389519137340736
small_globe,large_5,243,1,1,34.01699689120422,,9.867030642063638,10.87926711833216
small_globe,large_5,255,1,1,26.032433992004677,,8.603321249859823,9.404615196488539
small_globe,large_5,266,1,1,31.95176882092271,,9.528425942348749,11.65047049138863
small_globe,large_5,275,1,1,51.38698611816959,,9.249198388923467,28.353263739869302
small_globe,large_5,285,1,1,26.739959847956765,,11.150967658790131,8.34188295633344
small_globe,large_5,295,1,1,30.51552094757644,,9.215324031240744,9.454670347499313
small_globe,large_5,305,1,1,15.50904980180687,,10.226029827882126,2.636784272372885
small_globe,large_5,316,1,1,19.033747140116915,,4.683261643514954,6.872134399836536
picture_frame,large_6,817,1,1,2.0416726183299314,,0.02232064068669551,21.675307422384652
picture_frame,large_6,831,0,0,,5.098524435064819,,47.023116974123205
picture_frame,large_6,838,0,1,4.806883683291958,,0.8366305887245974,47.37399933180613
picture_frame,large_6,849,0,1,3.0694566930985054,,0.3934141703527359,35.05945258111021
picture_frame,large_6,857,1,1,2.695702875293411,,0.21708650223265152,22.32065803024065
picture_frame,large_6,863,1,1,3.5309623590972574,,0.4527188315157765,4.362222356354698
picture_frame,large_6,875,0,1,3.328303260936627,,0.5482112004185388,45.98986422845108
picture_frame,large_6,887,0,1,0.372741854321333,,0.00012827389467895002,51.11198019544272
picture_frame,large_6,904,0,0,,0.17532049043420123,,16.35193782242042
picture_frame,large_6,913,1,1,4.5568417905253105,,0.7270609361761957,4.539612670775251
oats,large_6,232,1,1,31.016313854329507,,8.276405614102107,3.57251497606894
oats,large_6,240,1,1,10.850771983045243,,4.362964835237089,3.8189475909655823
oats,large_6,251,1,1,30.601969020563022,,11.583141173582996,4.305941630170329
oats,large_6,259,1,1,28.189715948910653,,11.33971166308965,2.9131937092294398
oats,large_6,271,1,1,8.363494879183566,,1.4231764130301239,5.9132568845307025
oats,large_6,279,1,1,21.101956912173648,,11.507301044681151,1.8606264534721098
oats,large_6,288,1,1,32.20967564043427,,11.472949929709003,5.100408994912733
oats,large_6,298,1,1,30.4297632394544,,13.808333555108437,4.7449295951364485
oats,large_6,307,1,1,13.472516040735362,,2.0104754272468646,5.915192934147424
oats,large_6,315,1,1,15.224077214951002,,6.47899505299473,6.443468635034517
vase,large_5,378,1,1,29.50633298711435,,2.3477356427404033,14.387066039361008
vase,large_5,389,1,1,6.311901202766531,,2.075783348349492,1.0908832787095801
vase,large_5,409,0,1,30.874254198663163,,3.2963754963581073,2.934363304232782
vase,large_5,420,1,1,10.48755262741493,,1.0865663646747263,3.1030118580001664
vase,large_5,428,1,1,38.13460642824604,,3.141548494749382,10.775645794236159
vase,large_5,439,1,1,11.645306193977174,,3.929484845302126,2.470709886615433
vase,large_5,448,1,1,29.499223906430775,,3.060537974553535,5.999314336445037
vase,large_5,458,1,1,18.234259999949806,,1.9762487071923893,6.674614287822817
vase,large_5,481,1,1,36.64618279420536,,3.147670984207191,12.374685304220389
vase,large_5,494,1,1,31.353087256985155,,3.5593165667497324,7.546229026408318
watering_can,large_5,542,1,1,7.238642996751644,,1.981420451421012,18.764296497354845
watering_can,large_5,557,1,1,3.0044174148509697,,1.3727233563423116,3.0962641206914663
watering_can,large_5,571,1,1,6.818969573787082,,2.1483866361961783,15.694151461966156
watering_can,large_5,582,1,1,3.4689183773497336,,0.970043974026036,1.3888157830756909
watering_can,large_5,591,1,1,6.720697378399134,,1.467568346177543,12.611471260863278
watering_can,large_5,602,1,1,3.521674588788234,,1.0886437987564423,0.3335301662273526
watering_can,large_5,613,1,1,7.7677390960153785,,2.1618837872663708,13.154139903429833
watering_can,large_5,624,1,1,7.449496486022647,,2.2020974324714824,15.638371573417027
watering_can,large_5,644,1,1,2.876308507742007,,0.40311568175156004,5.65718532273272
watering_can,large_5,654,1,1,7.612821572577786,,2.011643923225444,16.42564872536281
ab_roller,large_6,665,1,1,19.59464830986329,,12.093987560469937,4.356727795621566
ab_roller,large_6,674,1,1,23.339346207375367,,12.29235880398671,0.29709659728977744
ab_roller,large_6,690,1,1,8.043282609300533,,5.759803921568627,2.1804008537350623
ab_roller,large_6,702,1,1,23.282808332790125,,11.243072050673,7.769820553781264
ab_roller,large_6,711,1,1,19.996255900569636,,9.018830525272548,0.9280713093135061
ab_roller,large_6,720,0,1,9.830064124138135,,6.547085201793721,4.173088631476714
ab_roller,large_6,730,1,1,8.36895574776358,,1.2468827930174564,4.934353475737007
ab_roller,large_6,739,1,1,25.449189435067403,,10.344827586206897,3.9703720273002627
ab_roller,large_6,752,0,1,23.863960145344556,,4.147880973850315,27.151858074165904
ab_roller,large_6,761,1,1,3.230444182489538,,1.921537229783827,14.520253663315094
earmuffs,large_6,522,1,1,20.689183587484884,,15.557537229050396,2.1691058244473527
earmuffs,large_6,530,1,1,25.231724802313447,,4.382422028976342,13.738331742280124
earmuffs,large_6,541,1,1,17.416228804829764,,8.29513454127609,10.697911451629917
earmuffs,large_6,558,0,1,24.610096457760086,,2.2531168103208388,4.7760692376604075
earmuffs,large_6,567,1,1,11.890273306320802,,4.6987227305311885,4.249260730869717
earmuffs,large_6,577,1,1,5.696717198223319,,1.378951636696858,4.08535854555811
earmuffs,large_6,586,1,1,5.610817239300558,,1.021262406247158,0.8306456995146633
earmuffs,large_6,594,1,1,11.092069007145918,,3.065651372341487,15.91613584455074
earmuffs,large_6,604,1,1,18.583877720168687,,12.138067795097461,1.6859769742938295
earmuffs,large_6,623,1,1,13.124829580941352,,1.5518022813728214,4.805159580364589
squash,large_6,380,1,1,20.85493595367518,,1.3711892650371955,6.020638031435648
squash,large_6,390,1,1,26.058330827907483,,4.046289254435441,10.66912431668531
squash,large_6,399,1,1,12.967093203273818,,2.009937930738672,2.0478233518429025
squash,large_6,408,1,1,15.146024361974547,,1.8861486610678189,5.073538202202139
squash,large_6,417,0,1,28.39220575822098,,2.5054027815421853,11.819773438607964
squash,large_6,436,1,1,18.27724937838395,,1.9516252538439491,1.730028660708772
squash,large_6,446,1,1,3.701573308787824,,0.06446600974362529,8.599311490528779
squash,large_6,455,1,1,18.869778949223296,,3.2238145248086916,5.904100155683111
squash,large_6,465,1,1,24.054637761917814,,3.022672283353477,11.441390139232372
squash,large_6,473,1,1,15.320546504042783,,1.644535566412306,3.9333521422177595
apple,medium_3,203,1,1,12.154798571092217,,2.1124818069146083,1.128504867487219
apple,medium_3,223,1,1,9.320607263501532,,1.0776775744259286,4.908813473019087
apple,medium_3,243,1,1,13.078444633084978,,2.52573962246341,1.2670321239624307
apple,medium_3,260,1,1,16.646082673772902,,1.821735056222383,5.2768171904341905
apple,medium_3,277,1,1,9.379001081052488,,1.4294052198087204,11.291683351723606
apple,medium_3,294,1,1,11.965319862170274,,3.1258854184684273,1.3141762435732884
apple,medium_3,312,1,1,19.438523039279037,,2.3638603312893887,6.928865845625063
apple,medium_3,326,1,1,14.226319143650578,,2.6009410216961752,7.092368457109848
apple,medium_3,342,1,1,27.600761359773124,,5.490508449260729,5.532003160884665
apple,medium_3,359,1,1,18.30701281823031,,1.9962451328764765,6.959041383853249
outlets,medium_3,962,1,1,4.788805534841205,,0.2505354119787491,12.096906309744915
outlets,medium_3,976,1,1,10.70887956800088,,1.3326642931676245,1.711472613092216
outlets,medium_3,992,1,1,10.721587847447221,,0.9056570188725962,14.596165246918247
outlets,medium_3,1006,1,1,13.122917659928762,,1.2051914933989327,16.976518366230135
outlets,medium_3,1020,1,1,7.429816960014632,,0.4030439943283187,16.768060686970482
outlets,medium_3,1036,0,0,,6.380808097059483,,19.991523763722576
outlets,medium_3,1048,1,1,7.873832046437389,,0.914405657489209,5.888202377408338
outlets,medium_3,1062,1,1,9.410326470129878,,0.9992625691012171,26.737573471398427
outlets,medium_3,1077,1,1,9.29856963278568,,0.8463580810409161,10.564510503143246
outlets,medium_3,1089,1,1,6.683118115182182,,0.6884760300170965,16.28284771510955
almonds,medium_3,460,1,1,14.205196053838296,,2.5551149325454365,12.627051329039574
almonds,medium_3,481,1,1,15.962701799811702,,3.2612360341192836,0.8885288380970671
almonds,medium_3,497,1,1,19.619392710439385,,3.66400377243338,9.732770663417805
almonds,medium_3,515,1,1,8.449242949915506,,1.3214179671378379,4.754757894572907
almonds,medium_3,532,1,1,19.86772215461057,,4.226320486901095,21.92227795921877
almonds,medium_3,549,1,1,15.163013203014753,,2.482907855656127,15.807801118479277
almonds,medium_3,565,1,1,8.264258397953066,,1.067614710218506,5.169923832149773
almonds,medium_3,581,1,1,18.556927769775157,,2.9197061447971033,12.202049439446931
almonds,medium_3,597,1,1,10.28808796604606,,4.492487985050426,0.5240951949042593
almonds,medium_3,630,1,1,13.078824798931612,,1.1394893578723566,5.7530645269699106
hair_brush,medium_3,1178,0,1,11.421620075729711,,2.2177586714894453,8.569844395862715
hair_brush,medium_3,1193,1,1,10.606717692929331,,9.106242998056635,19.833610656937424
hair_brush,medium_3,1209,1,1,11.258968699203155,,0.8983606977231551,6.907708248005597
hair_brush,medium_3,1240,0,1,10.737277243842856,,4.553822988714976,1.9125543213083538
hair_brush,medium_3,1254,1,1,9.397950017993187,,1.0886756072367523,8.319732137566772
hair_brush,medium_3,1273,1,1,11.352098704715136,,0.8781061079499106,5.47214522744322
hair_brush,medium_3,1289,1,1,11.205999454139619,,2.8065669116125673,15.672188339952555
hair_brush,medium_3,1306,0,1,10.644417661867536,,5.058692305486931,21.307011442635897
hair_brush,medium_3,1322,1,1,5.25721853515546,,1.8429511824766216,5.344666097569784
hair_brush,medium_3,1356,1,1,9.4644276746684,,3.5839999678082344,25.033468464272847
bird_toy,medium_4,744,1,1,6.174421486938844,,0.19586399857306133,10.939871369907557
bird_toy,medium_4,755,1,1,22.303120031285,,5.782138846457645,13.060159214301484
bird_toy,medium_4,767,1,1,21.073351909010064,,3.4622836218298167,5.946944646495399
bird_toy,medium_4,778,1,1,15.516082046179111,,5.060303209544561,6.162032346697911
bird_toy,medium_4,789,1,1,21.827970467320718,,4.248724555257495,13.788318618250605
bird_toy,medium_4,799,1,1,3.5530273043857297,,0.13071206827028264,7.205610771100323
bird_toy,medium_4,809,1,1,24.635223571199866,,3.9453308205096542,5.775740581096641
bird_toy,medium_4,820,1,1,16.421888579846986,,3.0325869963202323,7.038337212006019
bird_toy,medium_4,831,1,1,26.28948451893411,,6.180883758764112,5.860954407717316
bird_toy,medium_4,840,1,1,25.48150596223594,,4.4066568949480915,9.951647283709608
bundled_socks,medium_4,403,1,1,16.38812186194168,,3.2563791841732823,9.570471760965257
bundled_socks,medium_4,415,1,1,13.257033029152636,,2.164437304044565,20.883559317392972
bundled_socks,medium_4,438,1,1,15.281341701864271,,3.120564567387723,6.616640912860658
bundled_socks,medium_4,451,1,1,0.9501881317856633,,0.1166721204453668,15.23648387357826
bundled_socks,medium_4,462,1,1,22.899199380975347,,5.032288038076043,4.876051681640097
bundled_socks,medium_4,473,1,1,22.270585441286755,,4.304239205390637,2.9603421718458716
bundled_socks,medium_4,483,1,1,12.075470154837006,,2.4112393000970904,7.955372913040567
bundled_socks,medium_4,495,1,1,14.705902939255717,,5.130536805233583,11.807964643480357
bundled_socks,medium_4,505,1,1,18.41639464397362,,1.739275069518132,10.020358557420895
bundled_socks,medium_4,529,1,1,19.2265854142001,,5.0758718513750845,5.907356779714899
chips,medium_3,708,1,1,14.461078478013741,,7.346554729594798,12.987626179962982
chips,medium_3,726,1,1,8.762435211362176,,2.1920660615838687,9.722569313042165
chips,medium_3,741,1,1,16.260751498962083,,9.810989598244808,8.246001438683516
chips,medium_3,759,1,1,9.31372983574415,,3.7300075148694822,24.561450167605365
chips,medium_3,778,1,1,11.85704175704696,,5.531324558059402,11.56666956155347
chips,medium_3,794,1,1,16.610916237538913,,18.924961208608423,17.41937359979758
chips,medium_3,812,1,1,22.967806326797852,,7.439658392439985,18.48440138981743
chips,medium_3,828,1,1,15.361139338908313,,11.032717891134707,17.392463331247665
chips,medium_3,846,1,1,11.115052275214321,,5.747811676629937,11.780725333169373
chips,medium_3,861,1,1,21.02684387748356,,9.40205545609536,20.107689036904432
hammer,medium_4,193,1,1,11.140491107443404,,1.550905099443531,14.217405329662654
hammer,medium_4,212,1,1,11.829399676209313,,1.0003631599746696,19.480816660783656
hammer,medium_4,231,1,1,12.90492173107959,,1.838734665334104,4.596093336024274
hammer,medium_4,246,1,1,11.636785518670628,,1.3720672811302408,26.74420855108632
hammer,medium_4,261,1,1,10.139510277457122,,1.0728730613179445,3.386969353266147
hammer,medium_4,275,1,1,10.97866309155768,,2.7286558939836536,12.221413470185498
hammer,medium_4,301,1,1,10.275663220106656,,2.1595396416166928,28.325959835454086
hammer,medium_4,326,1,1,9.96887208305289,,1.908303090326191,29.478599598048824
hammer,medium_4,339,0,1,12.261330502297753,,1.1549033970360438,19.8190677218503
hammer,medium_4,352,1,1,6.829632460405094,,0.6824960116546164,33.21896309005056
pocky,medium_4,574,1,1,16.039055469444442,,0.9515125943433017,11.804324346433924
pocky,medium_4,584,1,1,10.099100066686315,,1.3122844672929572,5.426754330537311
pocky,medium_4,595,1,1,16.637292443230013,,1.5751996497367144,8.910977197093148
pocky,medium_4,606,0,1,10.848519993692056,,0.9701923552630723,25.406893967240233
pocky,medium_4,629,0,1,6.315884164189264,,0.14624304053968715,23.915762426306287
pocky,medium_4,639,1,1,9.09339867014183,,0.8416941149094369,20.38725799827383
pocky,medium_4,649,1,1,9.782970863968774,,0.7986213530470198,23.11596747153494
pocky,medium_4,669,1,1,11.864667181641735,,0.6818941489794892,18.470200558646653
pocky,medium_4,681,1,1,11.151368392542912,,1.2725186949777672,10.010093419280954
pocky,medium_4,692,0,1,8.544153482025123,,0.7435369669849495,27.0568143651776
thermos,medium_4,901,1,1,8.707082776640929,,1.6481078405688514,3.3082684519778267
thermos,medium_4,913,1,1,13.558507997749436,,1.8237842649302294,4.2908664875377935
thermos,medium_4,922,1,1,28.197034816699965,,4.721450306808976,10.640273755643856
thermos,medium_4,933,1,1,25.49844842749593,,2.2394067548613155,11.752274565360391
thermos,medium_4,942,0,1,7.457689997089522,,1.8770790998338818,7.215367390726973
thermos,medium_4,954,1,1,25.846202377795187,,2.5278059089946354,11.648997574598935
thermos,medium_4,963,1,1,14.258635919075978,,2.0550314394558313,3.992858242987498
thermos,medium_4,973,1,1,23.930169602195914,,6.196264705561355,10.096932945737219
thermos,medium_4,984,1,1,17.48472938026529,,2.6198267090188914,4.440573674410665
thermos,medium_4,994,1,1,22.486448647661906,,2.38111581207235,2.33512064654347
bell_pepper,medium_5,393,1,1,21.259170242914024,,2.578008726697477,6.693675395023259
bell_pepper,medium_5,406,1,1,12.034075238692095,,2.7126564562353774,5.161601403648759
bell_pepper,medium_5,431,1,1,12.392913423587308,,1.4113734860197935,17.587355616366356
bell_pepper,medium_5,443,1,1,18.073626974445393,,3.1719657510866814,7.89976996156417
bell_pepper,medium_5,454,1,1,13.8518896157864,,2.44121483167803,8.577530612101775
bell_pepper,medium_5,465,1,1,9.752950655115445,,2.2559009707460382,0.6309473897781241
bell_pepper,medium_5,477,1,1,19.967395003815334,,4.328024672972887,1.6078904635335503
bell_pepper,medium_5,500,1,1,16.68914472413611,,2.578289240684867,2.866604924264937
bell_pepper,medium_5,512,0,1,12.15541108219398,,1.0948614889787553,7.013400221810517
bell_pepper,medium_5,522,1,1,13.586961225873477,,2.2592605747385774,0.15859961058463753
coffee_cup,medium_5,747,0,1,17.31314355249617,,0.6841406478175587,4.306046478881708
coffee_cup,medium_5,758,1,1,15.064913405120604,,0.49981405820158165,2.578160851181043
coffee_cup,medium_5,771,1,1,1.0566671229932476,,0.37604304875607836,7.319936528496883
coffee_cup,medium_5,782,1,1,0.9182294428349148,,0.2758437337804229,9.549210973259228
coffee_cup,medium_5,793,1,1,5.493961055312985,,0.5894047202860995,3.994563021881038
coffee_cup,medium_5,806,1,1,1.0443854155097234,,0.1965949692421459,12.49783479959193
coffee_cup,medium_5,817,1,1,16.695018788075995,,0.34895781443659935,11.082811410001783
coffee_cup,medium_5,828,1,1,0.9587752923224113,,0.14110972784423864,12.76084666499456
coffee_cup,medium_5,839,1,1,1.20453524537006,,0.26127548710003334,2.812282608915208
coffee_cup,medium_5,875,1,1,8.596759965088648,,0.9735901453471075,1.8919117724432335
milk_box,medium_5,933,1,1,20.712309175468285,,2.514025410185999,6.014616277270282
milk_box,medium_5,944,1,1,15.07086355859859,,2.0905431999514827,17.47186449931944
milk_box,medium_5,957,1,1,7.51768378226555,,0.5311765020073242,15.811292494214875
milk_box,medium_5,969,1,1,5.172146242451567,,0.20458625191855143,6.7099211920351856
milk_box,medium_5,980,1,1,11.226522036612664,,0.8509640026563563,2.5100913019236835
milk_box,medium_5,992,1,1,3.550827970993898,,0.16605188218692782,14.389781180883109
milk_box,medium_5,1002,1,1,25.71940489651543,,3.142179107213398,9.617306786401372
milk_box,medium_5,1014,1,1,5.659371241250159,,0.3677321186051789,12.877648371872292
milk_box,medium_5,1024,1,1,13.224108645275136,,1.1761807341625956,6.327889915365853
milk_box,medium_5,1036,1,1,13.259292610783056,,1.0550932262064823,2.7605681633523615
cleaning_brush,medium_6,826,1,1,7.406613258514798,,1.7603611989174535,21.20475166293331
cleaning_brush,medium_6,839,0,1,4.155413535134677,,0.8193978434585525,51.40171422345561
cleaning_brush,medium_6,849,0,1,10.577536678308384,,2.247002625081221,18.95697495909787
cleaning_brush,medium_6,854,1,1,13.176101518807263,,5.639473045307018,6.154508226569543
cleaning_brush,medium_6,865,1,1,2.4440493894917763,,1.0786922272907553,22.81152810207938
cleaning_brush,medium_6,894,1,1,5.167611967953166,,1.2191125420407987,14.982916909530735
cleaning_brush,medium_6,916,0,1,10.223623354371673,,1.944854268337558,24.115167950911065
cleaning_brush,medium_6,931,1,1,6.104482538319801,,0.8580899640262752,49.23999380504702
cleaning_brush,medium_6,940,1,1,9.41903992584312,,3.7798428415264236,10.321988725698665
cleaning_brush,medium_6,957,1,1,2.966289062953333,,0.5757827837592425,25.086545130716424
bear_figure,medium_5,565,1,1,4.009629455474081,,0.3487300823671429,3.7881046594955636
bear_figure,medium_5,578,1,1,3.1799444352191433,,0.6795266653511643,4.013492777171301
bear_figure,medium_5,590,1,1,11.369108592897085,,1.2231318236727342,1.9563534252494708
bear_figure,medium_5,601,1,1,5.668819201151788,,0.8639590716066804,1.6083266105466052
bear_figure,medium_5,613,1,1,16.46640093118423,,0.8926250616659378,4.498820621565818
bear_figure,medium_5,625,1,1,20.254158785956935,,0.8148514693007705,4.81923815350742
bear_figure,medium_5,635,1,1,1.8307987869372555,,0.4735891701789281,3.700908258800365
bear_figure,medium_5,649,1,1,1.8646192539159192,,0.9188763293639041,3.6105740936716586
bear_figure,medium_5,663,1,1,18.233201168200477,,1.3239337408477458,7.739347168493863
bear_figure,medium_5,675,1,1,13.865787825785997,,1.0499582946937893,0.819715021464602
mug,medium_5,193,1,1,11.895454608270537,,0.6776976111514715,16.593715851399647
mug,medium_5,208,1,1,1.9883078458259,,1.5778601101933691,3.962406528764498
mug,medium_5,221,1,1,21.78241884436855,,2.5892508970950012,8.73897897520318
mug,medium_5,235,0,1,12.536326058577021,,1.2356405917370117,22.438310624725787
mug,medium_5,249,1,1,10.292514939794266,,1.6296193569231499,4.103442897710059
mug,medium_5,263,1,1,1.6283455375832119,,0.5827629478678718,21.30506636970403
mug,medium_5,274,1,1,20.306767503884245,,1.634567403441523,7.720779544813905
mug,medium_5,287,1,1,10.66729330871492,,1.1889712483990809,19.011631001073454
mug,medium_5,301,1,1,15.269576706796544,,2.2670762170635466,7.365018416031595
mug,medium_5,312,1,1,1.9953584971613743,,1.3760001912444546,4.918540969223977
massager,medium_6,210,1,1,14.201066392629588,,3.6909220394899593,3.604379512056603
massager,medium_6,220,1,1,13.092593053140726,,3.164163755690751,6.574582106727128
massager,medium_6,230,1,1,13.823320381378304,,2.8683516466218206,3.6986904534116314
massager,medium_6,240,1,1,20.47689746341088,,4.336306211490794,10.780954277125991
massager,medium_6,249,1,1,17.54695517181106,,4.219083435514162,3.6191362241482725
massager,medium_6,258,1,1,20.774450951264843,,5.204133443877159,7.884300945314614
massager,medium_6,268,1,1,20.56239273425764,,5.190747640823634,5.207162954612884
massager,medium_6,278,1,1,14.544865693847342,,6.0792174684968,4.034782741709675
massager,medium_6,288,1,1,15.087601716976604,,5.0897668406217615,5.194560584726517
massager,medium_6,296,1,1,11.850843936660056,,3.768990645196156,3.831206502725998
flowerpot,medium_6,500,1,1,0.7933200394302151,,0.15484327359688763,9.366829914933989
flowerpot,medium_6,509,1,1,5.417691323967623,,0.5695875221180846,11.682249520782257
flowerpot,medium_6,519,1,1,1.3366872082374874,,0.23263265852782058,15.569204374704267
flowerpot,medium_6,529,1,1,2.1474284950456983,,0.18688355350237879,9.642915473915226
flowerpot,medium_6,541,1,1,18.854246583774817,,0.17218126351939214,12.722933756490088
flowerpot,medium_6,550,1,1,10.431915292656054,,0.12306767372886633,15.812896600264265
flowerpot,medium_6,557,1,1,8.860952604960088,,0.7138980519754897,5.883114944597678
flowerpot,medium_6,577,0,1,9.918859555201927,,0.43141141692683344,4.852249485923513
flowerpot,medium_6,588,1,1,1.6962945499993118,,0.31912927397142815,9.149561745473445
flowerpot,medium_6,596,1,1,1.9354467904238408,,0.530395359593958,3.171669729642119
remote,medium_6,357,1,1,11.491633387697435,,0.30347528615682634,5.3343453981480105
remote,medium_6,364,1,1,2.055621505560153,,0.18117076225775908,5.018683923730198
remote,medium_6,375,1,1,5.89901203505843,,0.2582988190063736,5.364444865439144
remote,medium_6,384,1,1,3.8620446645017052,,0.22670029103295158,3.3971226320851167
remote,medium_6,393,1,1,9.844888070377236,,0.3222570233589034,4.1124165317948735
remote,medium_6,404,1,1,11.020052378984309,,0.3066535567796081,5.285858534546273
remote,medium_6,413,1,1,7.628325562601817,,0.3441124338637923,1.1624207319646145
remote,medium_6,422,1,1,1.415240583472956,,0.2887194797294604,1.3416932386724698
remote,medium_6,432,1,1,5.269050135049775,,0.30655397972993936,3.9325080129990386
remote,medium_6,443,1,1,11.25861005959431,,0.23583319321919546,5.533310023552244
battery,small_3,365,1,1,5.936523002600094,,0.34790588042586684,28.31512277266464
battery,small_3,376,1,1,13.677722596817778,,0.7948362529496356,6.91623897634157
battery,small_3,386,1,1,4.371447757876215,,0.11270351765770258,32.228793133842
battery,small_3,398,1,1,11.401829874807278,,0.9644068321605987,10.234805163715121
battery,small_3,408,1,1,16.10260930859778,,1.3953587206447193,5.343156199445317
battery,small_3,419,1,1,15.80303718198137,,1.4034351783800763,4.23472537254273
battery,small_3,428,1,1,3.6480482877944667,,0.1526249765193986,15.360599444181926
battery,small_3,439,1,1,11.7043351801649,,0.7561065682945906,6.542532107801664
battery,small_3,451,1,1,15.958420344416021,,1.2965202623294994,7.43206099259469
battery,small_3,462,1,1,13.220134719468433,,0.7138264580707381,6.845480815769781
squash_ball,small_3,675,1,1,8.555021609386944,,0.40636815087933376,8.052535023717633
squash_ball,small_3,694,1,1,10.52519199076378,,0.34172702654206644,4.22438440929245
squash_ball,small_3,704,1,1,2.066258289594586,,0.022266611314919013,10.893825031464564
squash_ball,small_3,725,1,1,12.621119154194911,,0.6772197938220836,7.007060555036232
squash_ball,small_3,735,1,0,,0.29571289117066424,,12.895491694231403
squash_ball,small_3,745,1,1,10.568343171216025,,0.7806104823736567,4.1531430272386505
squash_ball,small_3,755,1,1,14.074547404559187,,1.4047398591643656,3.7485101736349593
squash_ball,small_3,774,1,1,9.369783820785187,,0.49934728677733936,4.421392438805868
squash_ball,small_3,783,1,1,11.246468062846464,,0.4190869241896801,5.699048041156387
squash_ball,small_3,793,1,1,1.524686463495918,,0.01039041982293678,13.600097537971893
windup_toy,small_3,521,1,1,3.8667176826301843,,0.0842238467731235,8.880649236382462
windup_toy,small_3,532,1,1,11.335523719495711,,1.1822333714882431,7.877802379018624
windup_toy,small_3,543,1,0,,2.312314278169931,,21.807841435833627
windup_toy,small_3,553,1,1,12.922475852493903,,0.9374976757915302,9.190394497812129
windup_toy,small_3,564,1,0,,0.4962299881128006,,16.90574938948928
windup_toy,small_3,574,1,1,12.241956968622393,,0.6200826612923286,10.078347424167934
windup_toy,small_3,585,1,1,11.321276319787904,,1.1136479014823286,3.733334414058866
windup_toy,small_3,595,1,1,1.9856714290331896,,0.028499813897416057,18.22790647775109
windup_toy,small_3,604,1,1,10.645847965367821,,1.049950885338405,6.273513212620962
windup_toy,small_3,614,1,1,12.20079955385073,,1.4519743184432703,4.2164575679103065
apricot,small_4,522,1,1,19.73052855935739,,1.989091024491511,8.084964585826002
apricot,small_4,534,1,1,7.814702003740488,,0.6808471210661132,6.921039828662755
apricot,small_4,544,1,1,16.904584327025283,,1.1044555949956978,6.595009160260144
apricot,small_4,557,1,1,17.171804880539064,,1.5828509957991688,10.794703264728838
apricot,small_4,567,1,1,12.757078037562287,,1.1418861070044366,3.822643931365715
apricot,small_4,587,1,1,13.936520836512294,,1.4114607039214186,5.777508881573768
apricot,small_4,597,1,1,21.826275108241195,,1.8416825759570667,11.607866761398737
apricot,small_4,607,1,1,11.653973829625414,,1.2535667491959364,2.1385771512549545
apricot,small_4,630,1,1,13.30606739403757,,0.5632767868833568,5.390381792730337
apricot,small_4,648,1,1,4.954913787143334,,0.17403965563911766,6.583850521064734
turtle_toy,medium_6,642,1,1,15.706968679543065,,0.40861871384986787,4.284362859725557
turtle_toy,medium_6,661,1,1,14.91734222769244,,0.6181041701707148,0.8682411791109322
turtle_toy,medium_6,672,1,1,16.520051486239993,,0.285561167381563,12.317329627905437
turtle_toy,medium_6,680,1,1,5.502019871927705,,1.057848626755299,3.6182321805687914
turtle_toy,medium_6,693,1,1,11.7089066108054,,0.6985484249081779,5.076618873268654
turtle_toy,medium_6,704,1,1,17.275518419292233,,0.8719209288067881,0.8735003075685469
turtle_toy,medium_6,714,1,1,10.986791388148214,,0.6376349089012339,0.9975433724153837
turtle_toy,medium_6,724,1,1,15.242880020825263,,0.3212150458359663,3.6629004911647245
turtle_toy,medium_6,744,1,1,14.081938569140084,,0.6961101942371589,0.9889654642966574
turtle_toy,medium_6,755,1,1,18.26045883501745,,0.36066168022264333,5.191276196221789
wooden_cube,small_3,835,1,1,8.477952653991467,,1.0091713592463847,6.826880275287728
wooden_cube,small_3,844,1,1,4.564086774611788,,0.05892537124132317,8.058682176568382
wooden_cube,small_3,856,1,1,3.617079754453317,,0.15698624742775064,12.235409556992979
wooden_cube,small_3,867,1,1,2.8519854777520326,,0.024531434370635145,12.095081445035115
wooden_cube,small_3,878,1,1,4.034572129296219,,0.11921577883614085,23.764001760721424
wooden_cube,small_3,911,1,1,8.009471559992928,,0.44405993369204627,40.40235185746928
wooden_cube,small_3,932,1,1,13.564850884834645,,1.4352961124011303,4.270865498482712
wooden_cube,small_3,952,1,1,13.995044774271856,,1.0171259265735315,13.447980568534888
wooden_cube,small_3,962,1,1,3.595153109179274,,0.08856903497769328,7.800688349780779
wooden_cube,small_3,971,1,1,15.536436698472622,,1.5446539752079311,28.36716929165402
spring_clamp,small_3,179,1,1,5.332886960004738,,0.08526819897481677,22.782482257402485
spring_clamp,small_3,198,1,1,3.5926628297763887,,0.3336211436412881,8.025224073594448
spring_clamp,small_3,212,0,1,4.255462380402789,,0.38999849714052476,3.0110860029830335
spring_clamp,small_3,227,1,1,4.695638965116256,,0.13444124740515212,5.004285503374126
spring_clamp,small_3,242,1,1,5.45023197424865,,0.48651083045335025,5.882486098233093
spring_clamp,small_3,253,1,1,5.40535342152216,,0.3382941802495167,2.4568712908504353
spring_clamp,small_3,265,1,1,4.15196565418165,,0.43147797975455376,1.6410083722922655
spring_clamp,small_3,278,1,1,2.892468609323022,,0.09022106511923914,5.03473633472868
spring_clamp,small_3,288,1,1,4.517428539542912,,0.23584078953306936,6.3119247158594085
spring_clamp,small_3,299,1,1,5.119711616710643,,0.5281734638506039,2.264465785665619
salt_shaker,small_4,847,1,1,13.58778584138375,,0.819723689989643,3.9278773079177536
salt_shaker,small_4,857,1,1,11.88877796414164,,0.6959441063638948,4.078304555247349
salt_shaker,small_4,878,1,1,9.719882688842253,,0.5019196520914696,6.561367529027103
salt_shaker,small_4,889,1,0,,2.349615252004388,,14.284324000569855
salt_shaker,small_4,900,1,1,11.80128223470093,,0.5977569811589092,3.809800551110804
salt_shaker,small_4,911,1,1,8.830394757890607,,0.3655339005074957,10.619880755812842
salt_shaker,small_4,920,1,1,9.918406433319175,,0.5775542198380704,7.099997771868205
salt_shaker,small_4,930,1,1,8.441588675049232,,0.5840275820434655,3.6419191157766084
salt_shaker,small_4,939,1,1,16.919876248214127,,1.9104107084300535,4.395351101340994
salt_shaker,small_4,948,1,0,,0.12547243428714858,,12.471819417788886
broccoli,small_4,670,1,1,8.869089958774413,,0.8302739584586093,1.2085587201344223
broccoli,small_4,693,1,1,9.479899865766054,,0.7881632892181616,7.673420971143353
broccoli,small_4,713,1,1,7.345491389890118,,0.3727306429247328,2.2855902213666925
broccoli,small_4,735,1,1,9.97923451392231,,1.1753189055207536,6.762021795327665
broccoli,small_4,745,1,1,9.572669776081542,,0.8785504621282679,2.9260569851415723
broccoli,small_4,757,1,1,9.496223621401084,,1.209417582058387,4.16314657871881
broccoli,small_4,767,1,1,8.556817088432739,,0.6349483779850276,7.658946787078785
broccoli,small_4,777,1,1,9.704956051810731,,1.1541524963143042,6.684018868915382
broccoli,small_4,787,1,1,8.77013919959927,,1.4481784362484627,0.8489882478500589
broccoli,small_4,798,1,1,9.805544736160572,,0.5994493766315989,1.5468624163896525
glue_tube,small_4,328,1,1,11.21979923990173,,0.8714087744186958,9.042986640773831
glue_tube,small_4,339,1,1,12.708945650541011,,2.201582600862141,8.663892935921838
glue_tube,small_4,351,1,1,7.878781145277373,,0.3690292382301171,7.444124335225429
glue_tube,small_4,361,1,1,6.683253305580207,,0.3797904820973751,5.238677230857397
glue_tube,small_4,372,1,1,11.70676103264101,,0.9656410307658153,9.560718828301955
glue_tube,small_4,383,1,1,11.494625860960364,,1.6020073641677526,7.088444506117449
glue_tube,small_4,395,1,1,12.42758409129156,,0.9985617889431057,6.470185611357965
glue_tube,small_4,407,1,1,13.139817054025814,,2.170214700778051,5.976895756325199
glue_tube,small_4,418,1,1,10.00403992372464,,0.6315029594207828,8.833929670859566
glue_tube,small_4,430,1,1,12.86453093995594,,1.9376036473704874,6.67334106409301
perfume_bottle,small_5,833,1,1,9.58422151865604,,0.8136956056337359,4.503479222799964
perfume_bottle,small_5,844,1,1,10.5141324438785,,0.6706460747411601,1.2802199994653034
perfume_bottle,small_5,854,1,1,7.42902818063401,,0.2719217993652958,6.271550090211459
perfume_bottle,small_5,864,1,1,6.187049459794818,,0.6776940894331229,13.25495501697941
perfume_bottle,small_5,873,1,1,5.65003893894257,,0.2421173725875231,27.065674913029493
perfume_bottle,small_5,894,1,1,12.259345596144628,,0.6134765089269284,2.478658942685552
perfume_bottle,small_5,903,1,1,2.3288201955795005,,0.024058683156439647,9.263976414506953
perfume_bottle,small_5,914,1,1,14.948455992599333,,1.4473493612328576,7.161004629704907
perfume_bottle,small_5,924,1,1,8.83081895399696,,0.6952965494918547,12.740685867514847
perfume_bottle,small_5,935,1,1,18.94523322695391,,1.4161380030258595,6.8582847703695515
wrench,small_4,181,1,1,9.188723157491777,,0.9118319867614796,3.6004053508795044
wrench,small_4,192,0,1,6.170914776885728,,0.4404947641267192,2.1015975440411836
wrench,small_4,201,1,1,7.982812242950932,,0.5874464781676806,3.364410816731745
wrench,small_4,211,1,1,8.455335071611513,,0.8378202321243847,6.522330941273291
wrench,small_4,221,1,1,10.771245046834158,,1.0437641238550404,5.83945597062107
wrench,small_4,230,1,1,8.72628311181693,,0.8436709914739574,5.972421351528166
wrench,small_4,240,1,1,4.98231518524644,,0.35714748022591364,2.6944517709905633
wrench,small_4,249,1,1,6.201741591549905,,0.30951564487394084,5.424416164108288
wrench,small_4,259,1,1,8.771930278781745,,0.8199637332900744,6.588455287187151
wrench,small_4,279,0,1,4.247052426919761,,0.26357250546563277,2.0957997082283515
small_onion,small_5,700,1,1,26.778747595945323,,2.8775485009350312,15.253927910654422
small_onion,small_5,710,1,1,20.878272341136398,,1.34943331238798,12.404645520508982
small_onion,small_5,721,1,1,21.46098264372917,,1.6069124415470475,9.021099466325294
small_onion,small_5,730,1,1,18.338234299514305,,1.972575374725638,7.158838758463898
small_onion,small_5,742,1,1,11.135922099523345,,0.46330151365938427,1.3193137588283426
small_onion,small_5,772,1,1,22.862729885579125,,2.256347383322036,9.868621195508496
small_onion,small_5,783,1,1,12.242830770662623,,0.7696570825204806,4.086501803114645
small_onion,small_5,792,1,1,20.547026101478725,,2.075508263591014,7.102349743695073
small_onion,small_5,813,1,1,20.680295688142717,,1.9640040923169455,8.804261873443595
small_onion,small_5,823,1,1,15.208330736317492,,0.9554374634448581,5.141330119067713
spoon,small_5,216,0,1,1.642568316480148,,0.09182122231047989,16.242276551235577
spoon,small_5,226,0,1,1.6671567601067014,,0.017705041380545294,14.958115624991757
spoon,small_5,240,0,1,1.3601891376467112,,0.11387938961004787,5.559814283382012
spoon,small_5,251,0,1,1.0929352709510396,,0.0632646044112705,8.440171543933065
spoon,small_5,272,1,1,1.1364911640066404,,0.10310462914847464,6.9318408356059695
spoon,small_5,293,0,1,1.7137032980548839,,0.10276280015387965,9.179945277899487
spoon,small_5,328,1,1,1.5336088619937411,,0.10005818579380567,4.454216798083537
spoon,small_5,339,1,1,1.5429722029755553,,0.12152990359096838,7.190187206904376
spoon,small_5,349,1,1,0.7536454681490324,,0.06453019697747617,8.533528868577234
spoon,small_5,370,1,1,1.8717836261789313,,0.1696973566502235,2.714707855766215
mini_stapler,small_5,380,1,1,6.014181074648493,,1.1274479308872043,2.0490764636368457
mini_stapler,small_5,391,1,1,6.844903483162449,,0.94250880683906,5.104152967708842
mini_stapler,small_5,401,1,1,6.990017636798832,,0.4332738767304396,3.5188872664675728
mini_stapler,small_5,409,1,1,3.4143285447804477,,0.46192679419551524,9.876334646037915
mini_stapler,small_5,419,1,1,7.828711531398852,,1.231900905839672,2.4235819689041778
mini_stapler,small_5,430,1,1,4.037820532966013,,0.7163091008114226,0.728710997297241
mini_stapler,small_5,440,1,1,1.9347326596382084,,0.07492311002334429,14.546809431481456
mini_stapler,small_5,449,1,1,8.551855291756059,,1.7421460444891443,0.363489011521502
mini_stapler,small_5,459,1,1,6.83108043028163,,1.0544602972227692,1.960757802964431
mini_stapler,small_5,469,1,1,10.698041717656533,,2.666527285986633,4.402437678395253
screwdriver,small_6,164,1,1,10.866842096285026,,0.5266592438348902,3.847207753448507
screwdriver,small_6,178,1,1,7.360056258429748,,0.20450212152278274,3.213169363943046
screwdriver,small_6,188,1,1,2.502246970709592,,0.0267326154298732,3.5110611558974583
screwdriver,small_6,198,1,1,6.6399098841883495,,0.25319120789585625,3.314306944486735
screwdriver,small_6,207,1,1,9.784685353668003,,0.4978459741011243,19.87593830056968
screwdriver,small_6,219,1,1,12.563385489920611,,0.9750800799301345,15.35779284737923
screwdriver,small_6,229,1,1,16.8584883702058,,4.010487613898741,3.6849817301462027
screwdriver,small_6,240,1,1,11.814919993618084,,3.441476692892532,4.144073021157327
screwdriver,small_6,251,1,1,12.740168850229203,,3.824887714338196,13.419228240450282
screwdriver,small_6,294,1,1,14.417195138415869,,1.574785593958817,5.367820979276066
garlic_bulb,small_6,488,1,1,13.012564450243044,,0.8539867955915702,4.021482013765201
garlic_bulb,small_6,509,1,1,15.495751935322122,,1.150224245002719,2.913671067282908
garlic_bulb,small_6,579,1,1,10.69164302146756,,0.42703004484467816,2.110693097755763
garlic_bulb,small_6,620,1,1,12.294268892107034,,1.1838611670575772,1.1050189377198079
garlic_bulb,small_6,629,1,1,13.142066161367906,,1.141494746682663,11.419552779904695
garlic_bulb,small_6,639,1,1,10.562756108588607,,0.9361089052749756,4.351050869766225
garlic_bulb,small_6,649,1,1,18.549885442600548,,2.1079679302566343,7.776777391283351
garlic_bulb,small_6,660,1,1,21.170046678375748,,2.123369411835064,11.19660003902649
garlic_bulb,small_6,670,1,1,15.966592405505516,,1.633563440019552,4.080232599000132
garlic_bulb,small_6,691,1,1,1.0395150481652162,,0.007830924503398829,20.3356789230535
jalapeno,small_6,920,1,1,13.842115183093897,,1.946910684410425,16.3937177555779
jalapeno,small_6,959,1,1,17.041236077337253,,2.1316606694913345,6.862798259934898
jalapeno,small_6,969,1,1,15.503815200140558,,1.9787331091323783,5.76971994411088
jalapeno,small_6,979,1,1,14.904476618898542,,1.564399335374912,2.167061503206412
jalapeno,small_6,989,1,1,15.392870743356434,,1.7403857530017823,5.859958576757921
jalapeno,small_6,999,1,1,15.126093494151387,,1.3475068009703197,4.982820448293827
jalapeno,small_6,1010,1,1,16.242161368094383,,1.1779237493343955,5.445499227131908
jalapeno,small_6,1020,0,1,12.542835817669586,,1.642776133294972,4.295756579554802
jalapeno,small_6,1029,1,1,16.470755458470453,,2.5607007497334022,5.901721034775131
jalapeno,small_6,1055,1,1,16.69964373286796,,1.7194767241017344,11.080577023859071
anchovies,small_6,776,0,1,8.567366442158502,,0.7646320119655875,14.8052203810409
anchovies,small_6,787,1,1,8.782670031886298,,3.651023069325063,2.2201351205391364
anchovies,small_6,796,0,1,8.71628640290419,,2.3867047829630885,11.59122735527254
anchovies,small_6,817,0,1,8.737542858805796,,1.7388106881732677,9.424150261560564
anchovies,small_6,824,0,1,8.466142942677033,,0.7084763695857662,33.192665262875416
anchovies,small_6,849,0,1,8.604139190699705,,1.9634512472409695,13.915809549722313
anchovies,small_6,860,0,1,8.011954524571879,,2.2546619709883178,3.8016070604156833
anchovies,small_6,870,1,1,4.9093185004024384,,1.0040815166130705,20.75286106260999
anchovies,small_6,900,0,1,7.234126246493538,,0.905846384659763,0.5883652994514881
anchovies,small_6,911,0,1,7.143526348563299,,0.7390512391206078,13.846154838128848
wooden_bridge,small_5,529,1,1,2.1559559675925177,,0.08697679520014288,8.72154082627987
wooden_bridge,small_5,540,1,1,0.12233472954670604,,7.68915951978896e-05,11.042411611776728
wooden_bridge,small_5,549,1,1,0.7225409583933954,,0.15751411498809065,10.648198814931842
wooden_bridge,small_5,559,1,1,0.6099893639896615,,0.11856840876369043,9.419421359213459
wooden_bridge,small_5,569,1,1,0.6617808147264126,,0.09303342681139677,13.080651934400986
wooden_bridge,small_5,580,1,1,1.0822348802179513,,0.08353191100271393,15.218809179771178
wooden_bridge,small_5,589,1,1,0.629264747722889,,0.17132800035894288,7.15693812659754
wooden_bridge,small_5,599,1,1,5.338999160745768,,0.6268427156221458,4.557406429428329
wooden_bridge,small_5,630,1,1,3.208617533650081,,0.06536933599948168,17.204726785259474
wooden_bridge,small_5,660,1,1,5.902880755452937,,0.1432654131835627,20.30951948643171
toothpaste,small_6,326,1,1,11.444910771856037,,0.48985141130674326,4.550804551865535
toothpaste,small_6,336,0,1,13.552050575660767,,1.349135701130335,6.41125090176498
toothpaste,small_6,348,1,1,11.706038494678198,,1.2672412292086699,4.188884042225564
toothpaste,small_6,359,0,1,12.595314607710993,,2.537280377335244,2.171300783599432
toothpaste,small_6,371,1,1,10.443066351808506,,1.084725445684437,14.499566199112548
toothpaste,small_6,382,1,1,11.020903596292548,,1.7309988731444366,5.5665064896516085
toothpaste,small_6,391,1,1,12.816889022240881,,0.6551046542813103,4.029189453453321
toothpaste,small_6,403,1,1,12.986461884513187,,1.4546085838737015,6.055446766690932
toothpaste,small_6,414,1,1,11.45749419043135,,1.851609554169595,6.7113921015617
toothpaste,small_6,435,1,1,12.202247482851117,,1.8766737066644805,4.805561071706481


==> tables/sim_results/val_pred.csv <==
object,scene,view,success,intersect,pen_depth_mm,miss_distance_mm,pen_volume_pct,fingertip_contact_error_mm
french_vanilla,large_3,00000042,1,1,14.062638846647694,,1.4418013388887454,4.17363495097112
french_vanilla,large_3,00000050,1,1,25.538239446600276,,2.675107477031155,12.875873840703424
french_vanilla,large_3,00000062,1,1,14.502169818829616,,1.0404282521556598,6.863886129407974
french_vanilla,large_3,00000068,1,1,21.877544373241438,,1.4239590630647525,10.063747443404297
french_vanilla,large_3,00000073,1,1,13.245640217194884,,1.889609451800658,4.301031808604586
french_vanilla,large_3,00000079,1,1,14.644580175482766,,0.5935575538898044,4.643913963512659
french_vanilla,large_3,00000085,1,1,24.610753898299098,,2.208472093244201,11.800450792196278
french_vanilla,large_3,00000093,1,1,24.727984545978178,,1.9254421804854938,11.243742682908854
french_vanilla,large_3,00000101,1,1,21.40265871030642,,1.810365662833099,10.250365686678396
french_vanilla,large_3,00000117,1,1,16.996589783784085,,1.6057040263568918,5.4129197229860235
cabbage,large_4,00000066,1,1,16.33865142543575,,3.5412433119465727,1.7131455353171943
cabbage,large_4,00000067,1,1,23.988615033342114,,7.043482687796969,7.897233575239271
cabbage,large_4,00000070,1,1,31.99149917526564,,4.336170844411217,10.476622209049903
cabbage,large_4,00000072,1,1,10.689353600756935,,3.165893299750138,1.5103616269304143
cabbage,large_4,00000114,0,1,15.297105285366685,,5.714919783645976,3.580389392950839
cabbage,large_4,00000117,0,0,,33.13293359844188,,43.68633343201741
cabbage,large_4,00000118,1,1,37.22531590533089,,5.487973731046273,13.484737372758389
cabbage,large_4,00000157,0,1,35.15116788050926,,7.608778430476523,18.97237770938289
cabbage,large_4,00000230,1,1,38.29438583659971,,11.39765891223309,19.449455932392592
cabbage,large_4,00000233,1,1,19.90661267377478,,5.568443144361844,6.549608349221318
eggplant,large_3,00000042,1,1,18.324660255537584,,2.8613228489977756,21.47096626784585
eggplant,large_3,00000050,0,1,36.152032008151345,,3.447668510415775,35.163682741480514
eggplant,large_3,00000062,1,1,33.99280000549083,,2.9409089361729173,37.67468048644587
eggplant,large_3,00000068,1,1,35.717625495026766,,4.272209230446933,35.688511466055516
eggplant,large_3,00000073,0,1,34.634929914796516,,2.583079006718519,50.34877948418466
eggplant,large_3,00000079,1,1,41.43672300409088,,4.922377032442184,43.453822967643326
eggplant,large_3,00000085,1,1,32.95570238038088,,2.6161657870572914,46.3060796393484
eggplant,large_3,00000093,1,1,19.078935282418414,,8.09589822274686,16.592447523585307
eggplant,large_3,00000101,1,1,27.967038092724316,,3.9374035418284175,49.534830055005855
eggplant,large_3,00000117,1,1,16.695497355045507,,2.2073123740181924,19.83146579154351
keyboard,large_3,00000042,0,1,14.440974009265505,,2.6074254800513215,27.772593812638828
keyboard,large_3,00000050,1,1,13.939496898962446,,2.471264239886047,17.61519304158729
keyboard,large_3,00000062,1,1,10.654916294199474,,1.5723675568921243,6.48459287640195
keyboard,large_3,00000068,1,1,12.13834022233366,,3.0782184079778543,6.862557606488847
keyboard,large_3,00000073,1,1,12.886092200883066,,3.1676992254053356,15.79542153520611
keyboard,large_3,00000079,0,1,12.316364956782019,,2.4550745715746953,43.436978153418096
keyboard,large_3,00000085,1,1,14.692252881368914,,2.5863648754119963,20.467686298829683
keyboard,large_3,00000093,1,1,13.741891791760674,,2.4121404081272257,29.32337403552146
keyboard,large_3,00000101,1,1,12.051754320496862,,3.4431931016366595,9.820074462826886
keyboard,large_3,00000117,1,1,14.555848518253063,,2.3157939273272103,35.223434252861566
sneaker,large_3,00000042,1,1,9.24649202031128,,8.207079353688043,0.8553140697373214
sneaker,large_3,00000050,0,0,,24.389809819265853,,44.81269810233916
sneaker,large_3,00000062,1,1,16.023821739059954,,6.085214106167004,1.860168265087069
sneaker,large_3,00000068,1,1,14.337624987526585,,5.627619232388893,5.740886487192868
sneaker,large_3,00000073,1,1,9.668294165945913,,6.876151696956054,1.7674186965959555
sneaker,large_3,00000079,0,1,9.715385241399728,,2.646067080453508,4.25874660117927
sneaker,large_3,00000085,1,1,9.416248715237458,,6.854806811352468,2.4456754880384937
sneaker,large_3,00000093,1,1,10.167467557497913,,2.7187766166415868,11.07649471275823
sneaker,large_3,00000101,0,1,9.599721746322937,,4.715252539870478,4.4163414885495635
sneaker,large_3,00000117,0,0,,35.77774968058919,,46.97679473738981
dumbbell,large_3,00000042,1,1,13.395044245985032,,3.0774140196357913,11.718574804340385
dumbbell,large_3,00000050,0,1,13.269180688867872,,1.7493827830552262,4.798619324516328
dumbbell,large_3,00000062,1,1,12.30247034851133,,2.588740626457906,6.316948883558768
dumbbell,large_3,00000068,1,1,13.364427240863334,,3.402514339040688,1.0182731927055924
dumbbell,large_3,00000073,1,1,14.589815619161111,,6.739331134140046,5.175287608275153
dumbbell,large_3,00000079,1,1,16.777095448191666,,3.783155655365664,11.242276843612915
dumbbell,large_3,00000085,0,1,11.541513408980995,,1.5411838957339545,30.62422706773149
dumbbell,large_3,00000093,1,1,13.741915017009816,,4.551670510486888,7.954593556020231
dumbbell,large_3,00000101,1,1,17.21723315906101,,2.6772764354291123,10.29807407310765
dumbbell,large_3,00000117,0,1,16.398293210698213,,7.8030428781269,5.657469236607954
frying_pan,large_4,00000066,1,1,12.808336445429825,,2.5211657556085063,7.339794277816402
frying_pan,large_4,00000067,1,1,12.82047808812007,,2.061283536043771,3.3065359170649735
frying_pan,large_4,00000070,1,1,12.198575167521666,,2.248804943359267,3.7684072441499192
frying_pan,large_4,00000072,1,1,13.014481560391507,,2.2212046928536044,4.412342232324576
frying_pan,large_4,00000114,1,1,8.027484880282907,,1.699217065695556,1.644779770338954
frying_pan,large_4,00000117,1,1,11.221768810930191,,2.253216248577444,3.7364309288657527
frying_pan,large_4,00000118,1,1,12.526299825613295,,1.1923180883176323,4.194328985879868
frying_pan,large_4,00000157,1,1,12.138062617406007,,1.4258163629326974,7.971888125800099
frying_pan,large_4,00000230,1,1,11.850222272771394,,4.117684307993328,4.105513518273351
frying_pan,large_4,00000233,1,1,12.284191911964712,,3.8474116088353756,3.3943600758365866
milk_carton,large_4,00000066,0,1,17.33234406027558,,1.4953144742332856,11.350148079393149
milk_carton,large_4,00000067,0,1,22.815189887568767,,15.50550226223016,5.901522844971557
milk_carton,large_4,00000070,0,1,29.17269756410207,,5.242939219318314,6.040050053003227
milk_carton,large_4,00000072,1,1,33.24383514343234,,6.63257140930273,8.954591896736542
milk_carton,large_4,00000114,1,1,28.8860491428919,,6.457472487748071,2.676988918579035
milk_carton,large_4,00000117,1,1,34.70082620472021,,10.866210572039527,12.790479406569599
milk_carton,large_4,00000118,0,1,28.306161599793015,,2.3330429299750493,25.056921667377384
milk_carton,large_4,00000157,0,1,13.219059242819887,,3.112566617797339,14.460745165391648
milk_carton,large_4,00000230,0,1,31.96286312864944,,8.778114719342668,15.995547581710266
milk_carton,large_4,00000233,1,1,22.187987562750276,,4.158668465832481,13.385463933950012
robot_hand,large_4,00000066,0,1,8.200218809753125,,3.2761310452418098,9.978531400144092
robot_hand,large_4,00000067,0,1,7.912460779585246,,0.7132667617689016,34.87029927204312
robot_hand,large_4,00000070,1,1,7.415003400571122,,1.244343891402715,3.4226475107498886
robot_hand,large_4,00000072,1,1,7.153748636439123,,0.7731958762886598,44.28999086966852
robot_hand,large_4,00000114,1,1,2.6427002783582685,,0.0,15.12407867617503
robot_hand,large_4,00000117,0,0,,24.572673189649322,,30.17353403920097
robot_hand,large_4,00000118,0,1,7.813955812483522,,0.23364485981308408,20.521404956870438
robot_hand,large_4,00000157,0,1,5.517681622148729,,2.1337126600284493,34.90593371273208
robot_hand,large_4,00000230,1,1,7.433853121380512,,0.7399577167019027,11.420110886081867
robot_hand,large_4,00000233,0,1,4.154955879929332,,0.10787486515641855,24.98011091354808
cereal_box,large_5,00000067,1,1,15.318547855448026,,1.687608717866661,15.566120806907644
cereal_box,large_5,00000072,1,1,16.961712832652974,,1.5139644707912785,10.688904911444059
cereal_box,large_5,00000077,1,1,15.869479448298096,,2.5155369711295816,7.4375296297537945
cereal_box,large_5,00000081,1,1,27.218194324212693,,3.709973348742924,8.79955688768036
cereal_box,large_5,00000088,0,1,10.300476186095597,,0.387329138759539,29.10335753714954
cereal_box,large_5,00000089,1,1,20.88938672669725,,4.495365887952155,4.5018790134922595
cereal_box,large_5,00000122,1,1,14.169847699126656,,1.6807425921978327,14.621033300108639
cereal_box,large_5,00000127,1,1,18.334814122024216,,2.4458880749308882,10.577988947272125
cereal_box,large_5,00000135,1,1,19.735472913424154,,3.8364108445867644,5.0526956486630885
cereal_box,large_5,00000147,1,1,9.834887898046155,,1.1166292186091937,13.43294211711803
backpack,large_5,00000067,0,1,8.360405501434268,,0.6279922191103902,63.03439170702761
backpack,large_5,00000072,0,0,,33.795444637798184,,93.34752681531997
backpack,large_5,00000077,0,0,,76.03304572435049,,154.33373415300622
backpack,large_5,00000081,0,0,,37.0495958413128,,126.10943113983001
backpack,large_5,00000088,1,0,,3.7116230225799955,,52.94979658436796
backpack,large_5,00000089,0,1,8.093077528716089,,1.3394480065326926,85.04779026376447
backpack,large_5,00000122,0,0,,38.57923671565957,,87.13998926978525
backpack,large_5,00000127,0,0,,12.870427019716033,,78.08579661805686
backpack,large_5,00000135,1,0,,15.587499148821546,,52.29562197766824
backpack,large_5,00000147,0,0,,14.811798272489428,,74.84486133830056
mixing_bowl,large_4,00000066,1,1,1.2512240004688255,,0.2730738683425602,11.719600733236483
mixing_bowl,large_4,00000067,1,1,2.717371982853965,,0.35315392894948267,30.54539413980615
mixing_bowl,large_4,00000070,1,1,2.7131513878534737,,1.0427806239968136,2.9040955932137535
mixing_bowl,large_4,00000072,1,1,3.461152821733906,,0.4277542967414986,9.88287976311555
mixing_bowl,large_4,00000114,1,1,1.621393421125717,,0.2493203067653928,29.967600761749395
mixing_bowl,large_4,00000117,1,1,1.7780506995954555,,1.5959102877575342,4.4803588237565055
mixing_bowl,large_4,00000118,0,1,2.247140903385513,,0.2316483577637405,46.61996673483361
mixing_bowl,large_4,00000157,1,1,2.778101135723558,,2.4252537075235168,11.089300242645628
mixing_bowl,large_4,00000230,1,1,2.28060164568129,,0.29439623778447316,13.780630241217333
mixing_bowl,large_4,00000233,1,1,3.061548347202118,,0.5505528045347535,16.656026003531935
small_globe,large_5,00000067,1,1,36.49458055874409,,2.3480992631842197,11.250404484219597
small_globe,large_5,00000072,1,1,28.861099418925466,,7.103089310220964,10.016634179361217
small_globe,large_5,00000077,1,1,30.56782082290411,,3.0159708362586324,3.675903330363991
small_globe,large_5,00000081,1,1,25.969911437422503,,1.7214743176252414,11.5367555859577
small_globe,large_5,00000088,1,1,18.060336479834614,,5.213605051403845,5.083381500167469
small_globe,large_5,00000089,1,1,24.213296698508,,4.900712754372702,8.804875241222899
small_globe,large_5,00000122,1,1,26.67779394658468,,3.7869973403798296,2.854294030753753
small_globe,large_5,00000127,1,1,29.490545622653396,,4.115065378331188,6.232728658017573
small_globe,large_5,00000135,0,1,33.555045240007495,,2.803702651683359,12.486585211761273
small_globe,large_5,00000147,1,1,22.428577902623722,,4.381963419101889,2.8781165208192196
vase,large_5,00000067,1,1,1.6730407695193203,,0.14683008274614973,23.1214576785403
vase,large_5,00000072,1,1,17.207002799140685,,1.7249255219707702,10.64255407736537
vase,large_5,00000077,1,1,15.386627610891503,,0.8910998956398455,4.329752368283076
vase,large_5,00000081,1,1,18.596463282943954,,1.739710609478467,2.7808228048781847
vase,large_5,00000088,1,1,2.538255922679963,,1.028218469004138,16.136148054544492
vase,large_5,00000089,1,1,18.391979701422947,,0.9261062103172386,7.766323495130894
vase,large_5,00000122,1,1,14.952551756456392,,1.058666943209202,15.744711488633861
vase,large_5,00000127,1,1,13.962856476538457,,0.6663851671884892,21.59719910634885
vase,large_5,00000135,1,1,9.476301661357349,,0.2367251085575939,48.98407049839449
vase,large_5,00000147,1,1,19.621591005890235,,1.2579582898607309,3.463174386816081
earmuffs,large_6,00000063,1,1,12.996365216396864,,0.4984589033409043,31.93847134053679
earmuffs,large_6,00000069,1,1,3.582352405271396,,0.06624418839563803,20.028844955971326
earmuffs,large_6,00000074,1,1,32.74577715551817,,5.500830333515267,16.499574956404807
earmuffs,large_6,00000108,1,1,24.722409653791885,,6.041628197294688,8.062420396062246
earmuffs,large_6,00000111,1,1,21.473488759084717,,1.7328928301110245,40.35175632209788
earmuffs,large_6,00000114,0,1,0.5414001521887858,,0.00040348107952653653,18.999557788625193
earmuffs,large_6,00000119,1,1,14.677310967088461,,1.4852611134025226,10.59584919869895
earmuffs,large_6,00000125,1,1,19.502035575991925,,1.3520701854161774,10.598091290018514
earmuffs,large_6,00000160,1,1,3.4163486472303095,,0.12289836775400435,21.592426572912576
earmuffs,large_6,00000164,1,1,31.854243054844286,,5.32082967787989,15.89103899118524
picture_frame,large_6,00000063,1,1,4.8221717326300295,,1.0876236404501596,19.499476882622915
picture_frame,large_6,00000069,0,1,5.617774161566998,,0.2354515172921542,55.41021990305
picture_frame,large_6,00000074,0,1,1.9934430845606026,,0.6310281227836658,47.75552236261018
picture_frame,large_6,00000108,0,1,2.7931592331792947,,0.430762190126653,41.9568537015062
picture_frame,large_6,00000111,1,1,5.150775557468251,,1.220695600470726,53.530970905058055
picture_frame,large_6,00000114,0,0,,7.533596881864945,,83.57332029238283
picture_frame,large_6,00000119,0,1,4.418322069653335,,0.6388984268948543,60.22108630555378
picture_frame,large_6,00000125,0,1,4.964982599494558,,0.6816945316839095,47.28079558792828
picture_frame,large_6,00000160,0,1,4.413865121275039,,0.36153059980238683,25.332442903169927
picture_frame,large_6,00000164,0,0,,154.56159642052805,,247.4014600782864
oats,large_6,00000063,0,1,19.8195514235959,,4.273186515434975,5.813251174150297
oats,large_6,00000069,1,1,34.38642514423934,,8.082631199770486,9.342679414677482
oats,large_6,00000074,1,1,16.837572558001792,,5.86238214108215,2.738556335228318
oats,large_6,00000108,1,1,20.504427354214908,,4.364248097261358,5.758200274239452
oats,large_6,00000111,1,1,12.166438555105923,,4.030299888852184,3.584357606561633
oats,large_6,00000114,1,1,42.108172743117734,,4.7598384850267506,22.069614230260516
oats,large_6,00000119,1,1,36.999526516084174,,9.1960285315363,17.04747714840301
oats,large_6,00000125,1,1,23.69926626433193,,2.998207154491367,3.7276067395673818
oats,large_6,00000160,1,1,35.354019729077066,,10.945830173936036,16.408722909600428
oats,large_6,00000164,1,1,26.492511501510002,,4.994338572913077,13.247283256172064
ab_roller,large_6,00000063,1,1,4.978101115263207,,3.2357473035439135,19.06245063162379
ab_roller,large_6,00000069,1,1,7.083223150594546,,8.505154639175258,29.34977500468497
ab_roller,large_6,00000074,1,1,11.465308752015778,,10.703666997026758,6.317250175314769
ab_roller,large_6,00000108,1,1,8.47079160016272,,2.737940026075619,17.16223256446512
ab_roller,large_6,00000111,0,1,27.696305344696732,,5.35077288941736,8.72315946643682
ab_roller,large_6,00000114,1,1,18.652847392679888,,6.829896907216495,1.8190511193188579
ab_roller,large_6,00000119,1,1,8.372685867571148,,9.145728643216081,3.8855147045910345
ab_roller,large_6,00000125,0,1,8.256797154908671,,3.32541567695962,12.645964645353585
ab_roller,large_6,00000160,1,1,3.0751340940567093,,1.3623978201634876,25.786307071749732
ab_roller,large_6,00000164,1,1,3.9809858768703457,,4.660194174757281,7.10514611509653
squash,large_6,00000063,1,1,27.40073877565633,,4.51706642561545,12.454720433297833
squash,large_6,00000069,0,1,10.493702454080502,,0.44386184623762426,5.559609591415733
squash,large_6,00000074,1,1,26.775218584733683,,3.3675043281966697,12.936751555299303
squash,large_6,00000108,1,1,26.100585483567247,,4.377767106538126,6.507727137332543
squash,large_6,00000111,1,1,37.86959704602493,,3.7823064853272172,6.938624077073591
squash,large_6,00000114,0,1,25.20025084606952,,3.370683164087761,10.99863867632542
squash,large_6,00000119,1,1,31.87183443453768,,4.764201404340662,17.769160780475698
squash,large_6,00000125,1,1,22.169850807869857,,3.3996433346702477,9.231212840752686
squash,large_6,00000160,1,1,26.066166366899935,,2.5847941882888437,12.770086945575368
squash,large_6,00000164,1,1,28.704504788400282,,6.114420907200549,11.283772114741772
watering_can,large_5,00000067,1,1,7.242144716208939,,2.6389740583533183,37.151879662066236
watering_can,large_5,00000072,1,1,7.160054378593731,,2.0941311490996637,28.125512594957222
watering_can,large_5,00000077,1,1,2.901185160151096,,0.1411398321273708,11.379942541847793
watering_can,large_5,00000081,1,1,8.522171336230105,,2.0180281370281534,9.886761278969558
watering_can,large_5,00000088,1,1,7.431874794275714,,2.2551921919079327,33.37570806231019
watering_can,large_5,00000089,0,1,2.168629255882376,,0.15732776622002353,16.056864293533156
watering_can,large_5,00000122,1,1,8.637725962349093,,2.4121465093900474,31.504061638897547
watering_can,large_5,00000127,1,1,7.024873783297489,,1.6665939139074077,23.354576554847522
watering_can,large_5,00000135,1,1,9.245634603498633,,3.7630865392507533,29.05341142914022
watering_can,large_5,00000147,1,1,3.428150971839376,,1.5926492768139475,7.361671437549121
apple,medium_3,00000020,1,1,10.275295695769161,,0.5069233082707937,16.806288328336738
apple,medium_3,00000057,1,1,28.98125866187691,,2.4904935158068664,10.074406575898406
apple,medium_3,00000066,0,1,14.937408700027403,,0.6270222465233845,19.64588944724959
apple,medium_3,00000076,1,1,4.244731243971964,,0.07812258846294914,7.432940804225302
apple,medium_3,00000086,1,1,7.036627999959007,,0.2827026273338424,4.493724275442739
apple,medium_3,00000118,1,1,12.60364494947004,,1.7829062913950022,8.059715094457612
apple,medium_3,00000129,1,1,1.880914432594644,,0.025120416186128994,26.70713594121748
apple,medium_3,00000137,0,1,15.55701372876689,,0.7331755709477368,40.92161620758341
apple,medium_3,00000172,1,1,5.3625370661533935,,0.16885553657533894,18.478079097703517
apple,medium_3,00000179,1,1,17.04005925426066,,1.759226775562156,29.402565482162093
almonds,medium_3,00000020,0,1,15.676793853089691,,1.8778147699044605,3.2294807576233056
almonds,medium_3,00000057,1,1,16.676310293017227,,1.1038096531331214,39.064034517468194
almonds,medium_3,00000066,0,1,15.123288480420822,,1.5684984047308095,5.199258421591061
almonds,medium_3,00000076,1,1,16.30171382883235,,1.7769872043215267,10.287240213685225
almonds,medium_3,00000086,1,1,8.509252151312497,,0.9766985378211338,8.063508905310822
almonds,medium_3,00000118,0,1,19.148489690426437,,2.6685459140077397,2.9221401992869067
almonds,medium_3,00000129,1,1,28.963738361906028,,2.6731160459510033,20.783674998163853
almonds,medium_3,00000137,1,1,11.708556831382293,,1.815170304679065,9.969158265132071
almonds,medium_3,00000172,0,1,12.069426558153493,,1.3202424603293657,10.05195031342068
almonds,medium_3,00000179,1,1,18.167654470644184,,1.2775199237342887,27.685036224935942
outlets,medium_3,00000020,0,1,20.11269945430884,,1.0027058128346409,10.320292161238472
outlets,medium_3,00000057,1,1,15.427850794243952,,1.7328135441204306,15.16228297630496
outlets,medium_3,00000066,1,1,0.7406466437574164,,0.003096670678527748,12.585712632828873
outlets,medium_3,00000076,1,0,,1.5839661765835666,,16.372686678869044
outlets,medium_3,00000086,1,1,10.284464589649343,,0.5294122933474159,2.123989358172087
outlets,medium_3,00000118,1,1,11.005279059144529,,0.9494211886906021,15.158684198044226
outlets,medium_3,00000129,1,1,8.096537424104023,,0.8728702388284935,5.624487336708979
outlets,medium_3,00000137,1,0,,0.6008000237402894,,13.594828354947571
outlets,medium_3,00000172,0,1,1.3419502114634252,,0.021071877491292742,21.173991329628024
outlets,medium_3,00000179,1,1,7.983278167092712,,0.45516619907167244,13.43726364292383
hair_brush,medium_3,00000020,0,1,11.401432247383328,,0.7942510680318825,0.6540806714922235
hair_brush,medium_3,00000057,0,1,1.4680434646377758,,0.005504192799627766,16.781171090267552
hair_brush,medium_3,00000066,0,1,8.29791499566434,,0.5649065423239683,1.8176334477369953
hair_brush,medium_3,00000076,1,1,13.194936602778247,,2.7614880461136404,11.410478381007083
hair_brush,medium_3,00000086,1,1,8.817111530714374,,0.8381731312444792,22.94717733998255
hair_brush,medium_3,00000118,0,0,,11.810996911932248,,47.626358616876516
hair_brush,medium_3,00000129,1,1,9.695904093770341,,0.5638631368182994,6.718623366993613
hair_brush,medium_3,00000137,1,1,8.726046973606561,,1.839358556690681,38.300852713656965
hair_brush,medium_3,00000172,1,1,5.871356414132012,,0.33871273682043185,43.443359531514695
hair_brush,medium_3,00000179,0,1,11.424263104832477,,2.166546090523213,4.406259475295898
chips,medium_3,00000020,1,1,31.45432147439294,,8.856688023888653,15.78163331456391
chips,medium_3,00000057,1,1,33.376156876645254,,7.725049909525635,17.784848678460232
chips,medium_3,00000066,0,1,14.665314764908553,,1.731249842447771,6.15692186145088
chips,medium_3,00000076,0,1,25.153323496267795,,1.5296214546780786,20.994690296010404
chips,medium_3,00000086,0,1,12.764090258316902,,1.8504124733034464,12.54485612742097
chips,medium_3,00000118,1,1,19.690561799408147,,5.026014574353697,28.957096894962724
chips,medium_3,00000129,0,1,33.35098963571817,,9.261823599433352,12.202874627110269
chips,medium_3,00000137,1,1,22.44685648023271,,2.949219714698077,19.928131348875457
chips,medium_3,00000172,1,1,27.60575045772414,,9.50046135754625,10.354287484913945
chips,medium_3,00000179,1,1,31.95648648158677,,7.882379079383287,7.4037510112590414
bird_toy,medium_4,00000045,1,1,12.648228397536844,,2.778730054947635,11.163678936190086
bird_toy,medium_4,00000057,1,1,9.150276839152957,,0.6879800089834189,10.14354283587836
bird_toy,medium_4,00000064,0,0,,5.753903953690406,,50.93018061012007
bird_toy,medium_4,00000071,1,1,15.289518626987352,,1.7794067099552775,2.7448262940639587
bird_toy,medium_4,00000093,0,1,3.172839684627682,,0.11862492970777473,32.809708178709954
bird_toy,medium_4,00000099,0,0,,24.091455124949153,,32.55677803927206
bird_toy,medium_4,00000106,0,1,5.57168860056309,,0.341027836298066,35.71983420453019
bird_toy,medium_4,00000128,0,0,,1.4733254694319513,,24.987656148799534
bird_toy,medium_4,00000148,0,0,,2.4110244364206967,,26.45510362874111
bird_toy,medium_4,00000156,0,1,9.315562267684472,,0.8471034128978171,22.983676353657856
hammer,medium_4,00000045,1,1,5.818764723738052,,0.32072825344894096,7.279490176970231
hammer,medium_4,00000057,1,1,5.407772326402825,,0.322551354691381,4.56036233162753
hammer,medium_4,00000064,0,1,10.256637330488989,,0.37986906243531887,3.538260884269718
hammer,medium_4,00000071,1,1,13.691145645748124,,1.1786586756005724,4.240076574714376
hammer,medium_4,00000093,0,1,10.616570568608655,,1.2196179610654654,14.712222814701601
hammer,medium_4,00000099,0,1,6.307014099952844,,0.2271829880745151,18.554867537230074
hammer,medium_4,00000106,0,1,11.743832390767325,,0.7106803009673085,31.173467289702224
hammer,medium_4,00000128,0,1,11.827865613182306,,1.8018512113784788,7.811169996954619
hammer,medium_4,00000148,1,1,8.374053229043925,,0.21258323473420843,49.859890282210536
hammer,medium_4,00000156,0,0,,0.5498222212599677,,29.459231453228654
thermos,medium_4,00000045,1,1,17.751474587600793,,3.9885842220141576,3.852417632704628
thermos,medium_4,00000057,1,1,32.8017155550602,,5.5935115603623595,17.454041715162546
thermos,medium_4,00000064,1,1,27.101102355083594,,4.638171490188795,13.405965785485915
thermos,medium_4,00000071,1,1,7.7193236235049065,,0.662751595010439,2.5327848128326367
thermos,medium_4,00000093,1,1,3.525157838532044,,0.2563558926407425,11.957855643846102
thermos,medium_4,00000099,1,1,16.82334499797141,,1.8305900866821732,11.338872289760035
thermos,medium_4,00000106,1,1,7.4106967684498075,,0.884316154653726,3.143573977692314
thermos,medium_4,00000128,0,1,10.422461245086042,,1.3435795453851445,4.584369680240436
thermos,medium_4,00000148,1,1,25.127539342395067,,3.05371568026212,26.074118114377153
thermos,medium_4,00000156,1,1,14.121511265405983,,2.2651736400079634,3.2062488032221927
pocky,medium_4,00000045,0,1,16.614320690363886,,2.3021008337059876,12.091402869884663
pocky,medium_4,00000057,0,1,4.342683160879742,,0.0549458402633284,4.547436441341256
pocky,medium_4,00000064,0,1,10.899342750366591,,0.6616690877688961,4.498880915431141
pocky,medium_4,00000071,0,1,10.804783597445198,,0.9314568111915811,4.941963967861892
pocky,medium_4,00000093,0,1,16.7077056870217,,2.154398815988641,6.699092068197329
pocky,medium_4,00000099,0,1,12.94126664451887,,1.0125419000399074,6.441456527162963
pocky,medium_4,00000106,0,1,14.104987604898783,,0.7071894429872305,5.9932589054422225
pocky,medium_4,00000128,0,1,16.815918375447033,,2.706139050953025,7.425593583367203
pocky,medium_4,00000148,0,1,16.211219276798907,,1.8023523909495582,7.834644853266716
pocky,medium_4,00000156,0,1,15.598482372972976,,1.052863627577886,7.009195524070109
bundled_socks,medium_4,00000045,1,1,20.237229102131266,,4.570459597068607,2.8568065619071144
bundled_socks,medium_4,00000057,1,1,7.299090429936414,,1.2400270633847592,8.86857341263388
bundled_socks,medium_4,00000064,1,1,16.809396477486995,,2.6388121576520467,7.856513400026802
bundled_socks,medium_4,00000071,1,1,22.15305459696895,,8.553732503759337,2.502076451443358
bundled_socks,medium_4,00000093,1,1,12.217298132918133,,2.731948675678879,21.90674199193116
bundled_socks,medium_4,00000099,1,1,14.773012197816403,,2.3836029024366066,20.469857669022826
bundled_socks,medium_4,00000106,1,1,23.02890366412305,,4.174400277550082,18.906695599110115
bundled_socks,medium_4,00000128,0,1,23.540684816991842,,7.8252059369874924,9.442377290061929
bundled_socks,medium_4,00000148,1,1,18.522406263630618,,4.321312185474866,24.223104615169902
bundled_socks,medium_4,00000156,1,1,22.197449660157396,,4.023326287914056,13.073905483271917
bell_pepper,medium_5,00000046,1,1,14.077117871045393,,2.4285595051728426,4.770521541204424
bell_pepper,medium_5,00000047,1,1,26.18985322395318,,3.4052562958451285,10.905372137990197
bell_pepper,medium_5,00000048,1,1,12.877384693520899,,1.3819534184480997,14.97511020758816
bell_pepper,medium_5,00000050,1,1,8.43680059248715,,0.8952464883737011,7.483740695998945
bell_pepper,medium_5,00000061,1,1,15.222851303865085,,1.3767563548414663,5.791294421771027
bell_pepper,medium_5,00000082,1,1,18.105434708013913,,6.656464564605491,5.354178746536959
bell_pepper,medium_5,00000085,1,1,30.06074700082243,,4.495074206200933,11.740813930669455
bell_pepper,medium_5,00000087,1,1,21.25564221973476,,4.0264484141523464,4.596549365913208
bell_pepper,medium_5,00000096,0,1,19.707211132270224,,3.2876399687224565,8.516681738166875
bell_pepper,medium_5,00000135,1,1,30.33755220169798,,3.0173057283042812,4.529334668431629
milk_box,medium_5,00000046,1,1,22.068278709714097,,3.4037812579713904,4.403544423814664
milk_box,medium_5,00000047,1,1,5.761837941701807,,0.35750377972358033,4.745451719915489
milk_box,medium_5,00000048,1,1,7.674202536228226,,0.4858904064706786,17.273934729631026
milk_box,medium_5,00000050,1,1,27.573982358765498,,4.948760165204103,15.21040490425278
milk_box,medium_5,00000061,1,1,7.388674288800223,,0.4163851003722627,11.597273199582043
milk_box,medium_5,00000082,1,1,3.000571555436279,,0.07919302746035108,7.883454499961991
milk_box,medium_5,00000085,1,1,8.548875231133664,,1.0413148439388988,10.042483325649425
milk_box,medium_5,00000087,1,1,0.3923714068130929,,0.00353699519626905,17.12477261338906
milk_box,medium_5,00000096,1,1,15.707236566341102,,0.7950532153600932,42.85884020749653
milk_box,medium_5,00000135,1,1,10.631943151550422,,1.3159984178036057,7.076206335554891
mug,medium_5,00000046,1,1,8.804228476938396,,1.9978353413319747,0.8905544909066957
mug,medium_5,00000047,1,1,16.723996706462643,,1.7215680416209675,3.316204877019765
mug,medium_5,00000048,1,1,32.67506447537018,,2.5385377650995284,14.980481359302768
mug,medium_5,00000050,1,1,1.8918992837689215,,0.7811120291160242,23.938270255112936
mug,medium_5,00000061,1,1,1.7647039984635728,,0.3175676028909261,6.02199788774901
mug,medium_5,00000082,0,1,1.7967722426675232,,0.29767134955794333,15.316716287544283
mug,medium_5,00000085,0,1,10.447497210400018,,0.1042031933473833,4.233390964486283
mug,medium_5,00000087,0,1,1.568171214336915,,0.04112126860370161,20.056689022883045
mug,medium_5,00000096,0,1,16.278178837241327,,0.5572947921726272,4.805937751600259
mug,medium_5,00000135,0,0,,1.4354127417090483,,3.666758118419071
cleaning_brush,medium_6,00000037,0,1,10.44216106531384,,1.1931857086574342,18.439048349956057
cleaning_brush,medium_6,00000045,0,1,6.013024299313745,,0.12008968477738094,38.77147045400916
cleaning_brush,medium_6,00000053,1,1,9.665630461974567,,1.448363454165026,34.104864574873666
cleaning_brush,medium_6,00000068,1,1,16.387676354051134,,3.9756498310452817,24.64309348322198
cleaning_brush,medium_6,00000076,0,1,9.864486764086314,,1.3765593475156432,55.119005476716886
cleaning_brush,medium_6,00000089,1,1,1.0099262731761247,,0.010556793600250953,44.998414325945035
cleaning_brush,medium_6,00000096,0,1,13.61300621461197,,0.6794745119402781,10.084718476042283
cleaning_brush,medium_6,00000105,1,1,7.513484155162884,,0.38544559680707313,28.296257341857775
cleaning_brush,medium_6,00000119,0,1,4.270925476862522,,0.239310840435919,10.13823416061422
cleaning_brush,medium_6,00000185,0,1,10.44540925120529,,1.441992280714204,35.93594506948967
coffee_cup,medium_5,00000046,1,1,29.568316546023848,,0.3664274373412586,6.39812146779962
coffee_cup,medium_5,00000047,0,0,,4.72805513975632,,56.66736899682326
coffee_cup,medium_5,00000048,0,0,,22.29170019286768,,75.50596598332454
coffee_cup,medium_5,00000050,1,1,28.803514474230152,,0.44014390077422216,8.811774752323124
coffee_cup,medium_5,00000061,1,1,0.8176809335274312,,0.24692688458908787,24.270410191731646
coffee_cup,medium_5,00000082,1,1,5.07378164758562,,0.5063648253673544,10.97841718109012
coffee_cup,medium_5,00000085,1,1,1.151923285414839,,0.38830527492380834,7.406473392776801
coffee_cup,medium_5,00000087,1,1,12.46457644940895,,0.47567115404899724,5.158294040199656
coffee_cup,medium_5,00000096,1,1,28.1541652037489,,0.5361543977125524,16.548441625599892
coffee_cup,medium_5,00000135,1,1,25.78118339969071,,0.6925321981834849,15.951572278742807
bear_figure,medium_5,00000046,1,1,7.632615217263709,,0.21298094279185334,20.19958285285521
bear_figure,medium_5,00000047,1,1,2.460730868750039,,0.2907278027922388,26.326864516117848
bear_figure,medium_5,00000048,1,1,11.410859420421762,,0.5405719199578779,35.156714352723526
bear_figure,medium_5,00000050,0,1,14.347532141263581,,0.7453321782594848,14.56936984672396
bear_figure,medium_5,00000061,0,1,2.6975992966426032,,0.15872826363780637,20.788635879303843
bear_figure,medium_5,00000082,1,1,10.360514650907984,,0.3710986042931241,9.440527007678325
bear_figure,medium_5,00000085,1,1,21.374276771635113,,0.5924779649516151,6.143555924673768
bear_figure,medium_5,00000087,1,1,11.94087709943198,,0.7300390830409351,1.703694871411555
bear_figure,medium_5,00000096,1,1,20.76282438447676,,0.8180704655532332,4.308878956714563
bear_figure,medium_5,00000135,1,1,7.509131846662233,,0.2855838617324339,2.0831774823643254
massager,medium_6,00000037,1,1,28.910406084370972,,3.531905000495877,12.949083406788423
massager,medium_6,00000045,1,1,32.01694319522838,,4.154395632140823,15.888453292779097
massager,medium_6,00000053,1,1,21.440699792627054,,2.2623541563024583,8.565352615889168
massager,medium_6,00000068,1,1,30.28330747010074,,5.125133193512572,8.360525847695266
massager,medium_6,00000076,1,1,24.757348359816152,,2.535858098765638,10.33448729762493
massager,medium_6,00000089,1,1,29.577755857910255,,3.1161840547223636,10.637711327994186
massager,medium_6,00000096,1,1,25.15208064587174,,2.974438612189189,11.208033441254738
massager,medium_6,00000105,1,1,29.15619544871695,,5.987501836703813,12.486683088697061
massager,medium_6,00000119,1,1,27.042657418342507,,2.9311218811413906,10.663806832389286
massager,medium_6,00000185,1,1,21.434632656270647,,2.2782233562066376,9.174124955008194
flowerpot,medium_6,00000037,1,1,15.89356065782031,,0.45008420022234036,9.686246776019445
flowerpot,medium_6,00000045,1,1,13.390803795016312,,0.5413130673648199,8.67840285681492
flowerpot,medium_6,00000053,1,1,7.167266432775148,,0.27235438722768096,10.634959053885892
flowerpot,medium_6,00000068,1,1,5.333070521933696,,0.44580006594279725,8.22752491385636
flowerpot,medium_6,00000076,1,1,1.771846782048537,,0.4434498461688744,11.995181479355262
flowerpot,medium_6,00000089,1,1,11.760680485486496,,0.6816071927299481,7.534289924766656
flowerpot,medium_6,00000096,1,1,1.2761109404347226,,0.48631687785943056,9.249926375622211
flowerpot,medium_6,00000105,1,1,24.92428169977277,,0.12209784779804568,0.15232651735647088
flowerpot,medium_6,00000119,1,1,4.291531806576467,,0.37100951892718587,18.5454526413557
flowerpot,medium_6,00000185,1,1,18.47483867133393,,0.36871350888509213,9.733569508075835
battery,small_3,00000061,1,1,15.238648059351716,,2.904991918029416,17.678549206231214
battery,small_3,00000062,1,1,15.51352194931163,,3.287264073622679,12.667321711223726
battery,small_3,00000068,1,1,5.660789934280646,,0.42301225293844896,14.23229000101834
battery,small_3,00000091,1,1,15.767795060424989,,1.7185674605837093,7.104641509795155
battery,small_3,00000092,1,1,14.369244443971589,,1.5079623481402267,9.871825835595777
battery,small_3,00000103,1,1,14.479839370480322,,1.748193212974912,4.575907898132821
battery,small_3,00000116,1,1,15.645157742769076,,1.7728944818568948,11.754069976941004
battery,small_3,00000119,0,1,1.0254891612768826,,0.01666712488406971,29.710105220043825
battery,small_3,00000148,1,1,10.517065188745006,,1.2363212396834538,8.094211797067567
battery,small_3,00000160,1,1,8.521883367320687,,0.8221001200694171,33.27056973296186
squash_ball,small_3,00000061,1,1,7.157660401033248,,0.22136687121892848,24.040336263754707
squash_ball,small_3,00000062,1,1,5.496398558062755,,0.14311933414776792,24.882097178026203
squash_ball,small_3,00000068,1,1,1.8452542169656365,,0.011395876339407264,11.471258875452836
squash_ball,small_3,00000091,1,1,7.404660679689075,,0.27372853248029355,29.79266980256032
squash_ball,small_3,00000092,1,1,7.231198422299227,,0.16921748818275417,3.830545104946505
squash_ball,small_3,00000103,0,1,5.9702268550442525,,0.3486523208787324,9.282947408162824
squash_ball,small_3,00000116,1,1,13.727948248298697,,0.6515144850388771,27.69819149345983
squash_ball,small_3,00000119,0,1,1.0589374118292996,,0.0076837400083009265,11.025699844640371
squash_ball,small_3,00000148,1,1,2.51541154582174,,0.025943468861082387,41.05569857303445
squash_ball,small_3,00000160,1,1,9.791584405661128,,0.33157022790406343,28.680286193316793
windup_toy,small_3,00000061,1,1,10.793144998916123,,1.1411281339965889,15.393930242391239
windup_toy,small_3,00000062,1,1,11.094278608855857,,1.381467052986549,52.81263893504501
windup_toy,small_3,00000068,0,0,,1.5188451812257304,,22.229842864235202
windup_toy,small_3,00000091,1,0,,2.733285829693943,,19.132951194184006
windup_toy,small_3,00000092,1,1,0.5008633684514603,,0.00366463064302215,38.81965376414879
windup_toy,small_3,00000103,1,1,8.62217086907149,,0.2919431260414607,31.453422689742105
windup_toy,small_3,00000116,1,1,3.1443348177161585,,0.08819815955788372,28.97132692835416
windup_toy,small_3,00000119,1,1,5.185508793051013,,0.12621007160147035,30.65190888088177
windup_toy,small_3,00000148,0,0,,0.39666229766051214,,21.81719278865169
windup_toy,small_3,00000160,1,1,0.2597357544286467,,0.01664242949462125,28.89097845550543
turtle_toy,medium_6,00000037,0,0,,27.286128429585634,,55.11655089199553
turtle_toy,medium_6,00000045,1,1,16.026977980137048,,0.3564202886281027,8.13947122614319
turtle_toy,medium_6,00000053,1,1,6.6490731112194315,,0.674887685633136,0.5375958665658768
turtle_toy,medium_6,00000068,1,1,10.862692658525313,,0.3972181695020679,12.535940277240476
turtle_toy,medium_6,00000076,1,1,15.737704436348283,,0.4257111331727322,4.848759278470931
turtle_toy,medium_6,00000089,1,1,9.558593701100067,,0.38131496686781563,6.591166533703272
turtle_toy,medium_6,00000096,1,1,12.571509121680167,,0.8782353427366526,2.5686006849539775
turtle_toy,medium_6,00000105,1,1,17.127476122422312,,0.4042915718256941,3.992114587856745
turtle_toy,medium_6,00000119,1,1,15.648553562301506,,0.8869195596856511,7.44882920424756
turtle_toy,medium_6,00000185,0,0,,40.853346422830896,,99.70425653629309
remote,medium_6,00000037,1,1,5.238350324187201,,0.14756533443676972,4.048162668770378
remote,medium_6,00000045,0,0,,72.8461963736113,,80.55715548377042
remote,medium_6,00000053,1,1,4.221863073099859,,0.17178335240520917,4.457008297563474
remote,medium_6,00000068,1,1,7.329460104383906,,0.27631223985318104,21.55666905898488
remote,medium_6,00000076,1,1,10.246366448079836,,0.28993484806621644,2.7406473340337736
remote,medium_6,00000089,1,1,9.691171587869372,,0.4511845605477915,5.511879706631232
remote,medium_6,00000096,1,1,1.0669129982891605,,0.03367768329664038,6.246680766185166
remote,medium_6,00000105,0,0,,49.44991444526806,,58.52370678864251
remote,medium_6,00000119,1,1,7.057531691043906,,0.1556796054731827,7.255293345559145
remote,medium_6,00000185,0,1,1.052632643714741,,0.021545704792231574,4.821275344504808
apricot,small_4,00000020,0,1,11.4479106947469,,0.5661363951661681,9.286594053193719
apricot,small_4,00000027,1,1,16.0876544095085,,1.5459329426616206,18.20156153321615
apricot,small_4,00000045,0,1,18.222985672289347,,1.3426161828201642,8.544930345630524
apricot,small_4,00000054,1,1,10.167372293735822,,0.8695357691299878,3.6431278762255492
apricot,small_4,00000063,1,1,20.414465295866243,,1.212885576464761,9.246831039569285
apricot,small_4,00000069,1,1,24.274418514181324,,1.8920913127504102,10.492474288727543
apricot,small_4,00000084,1,0,,6.095635845355177,,28.440492610408846
apricot,small_4,00000090,1,1,18.221235200879846,,1.452012278036184,8.140879570000136
apricot,small_4,00000121,1,1,21.46733643889803,,1.4390057913783385,7.6478913116565295
apricot,small_4,00000129,1,1,22.538520485801776,,3.322802980210919,22.191796818146038
spring_clamp,small_3,00000061,1,1,4.461634276310679,,0.05829453752470309,14.937881979371657
spring_clamp,small_3,00000062,1,1,3.3466476510595107,,0.08000592602932552,8.788510844147806
spring_clamp,small_3,00000068,0,0,,1.445468427977358,,22.23717013144419
spring_clamp,small_3,00000091,0,1,2.257902909494369,,0.02139907725996983,8.281597836226673
spring_clamp,small_3,00000092,1,1,4.921406233890057,,0.12428792070865466,8.51460288631165
spring_clamp,small_3,00000103,1,1,0.5303516329187075,,0.00797389366186863,14.64188833882893
spring_clamp,small_3,00000116,1,1,1.4087957462063025,,0.08312295643532965,12.214844063357807
spring_clamp,small_3,00000119,0,1,1.7206163448718463,,0.12218399943439247,6.097963322491285
spring_clamp,small_3,00000148,1,0,,0.12878075040669573,,10.127049312319201
spring_clamp,small_3,00000160,0,1,4.900593650157234,,0.05208959395687777,5.141532002728949
wooden_cube,small_3,00000061,1,1,5.152521782492489,,0.11937938599411264,32.64770441611695
wooden_cube,small_3,00000062,1,0,,0.8551440330229862,,33.943291414533675
wooden_cube,small_3,00000068,1,1,8.744578292095493,,0.5666837224728092,28.24842662084986
wooden_cube,small_3,00000091,0,1,4.1763807139707785,,0.09130071510939966,6.554018024608233
wooden_cube,small_3,00000092,1,0,,4.244088685140577,,17.653536494340898
wooden_cube,small_3,00000103,1,1,6.1739902272660245,,0.22071702487597716,24.12354192952857
wooden_cube,small_3,00000116,1,1,6.394888326623423,,0.261267384341032,28.962915345517036
wooden_cube,small_3,00000119,1,1,4.330941592806384,,0.12100356338485757,25.748012091523464
wooden_cube,small_3,00000148,1,1,5.657417058750631,,0.19491695925096847,31.71695487136491
wooden_cube,small_3,00000160,0,1,2.656886567524251,,0.07220738126834031,26.51847154209421
glue_tube,small_4,00000020,1,0,,1.1271275217497134,,16.952945840187507
glue_tube,small_4,00000027,0,1,2.258453449517333,,0.01505407152575816,24.842787773507123
glue_tube,small_4,00000045,1,1,13.25966341567136,,1.1963482588925431,9.528657229467166
glue_tube,small_4,00000054,0,1,7.874360505730451,,0.33706160839111143,24.52990820651878
glue_tube,small_4,00000063,1,1,7.014879419582739,,0.3830953965504486,10.901216907798068
glue_tube,small_4,00000069,1,0,,2.0079555460369587,,25.38708373581399
glue_tube,small_4,00000084,1,1,5.113525641567692,,0.27322224160117664,10.743864069292373
glue_tube,small_4,00000090,0,0,,1.8487958876885426,,14.00263324690423
glue_tube,small_4,00000121,1,1,1.6143450831007824,,0.011156707461480848,13.751088956570674
glue_tube,small_4,00000129,1,0,,1.8280002420445132,,22.411269159993
perfume_bottle,small_5,00000033,0,1,0.4270670856154179,,0.0002872548743082003,11.555881063445899
perfume_bottle,small_5,00000043,1,1,13.935846219876018,,0.7839657954865825,52.19193252317494
perfume_bottle,small_5,00000056,1,1,3.745808405430071,,0.07314796961123654,14.28914742129914
perfume_bottle,small_5,00000068,1,0,,2.359537649027482,,28.822435379852443
perfume_bottle,small_5,00000112,1,1,13.407929987249682,,1.3778984608203233,17.64076924242051
perfume_bottle,small_5,00000140,1,1,3.0259754579974345,,0.04512503604668886,26.841142354094554
perfume_bottle,small_5,00000145,1,1,1.3351737199328806,,0.003898296565647586,13.477163603189872
perfume_bottle,small_5,00000180,1,1,1.8313075772298082,,0.020697726238067708,23.283744871360465
perfume_bottle,small_5,00000186,1,0,,3.006920217577229,,40.937240794950746
perfume_bottle,small_5,00000190,1,1,5.165871158618167,,0.2694784965877905,24.86176541456485
wrench,small_4,00000020,1,1,1.5010392806891895,,0.003548492888704931,55.905104912446866
wrench,small_4,00000027,1,1,2.727870696063364,,0.021264608532148392,11.411658480321167
wrench,small_4,00000045,1,1,7.710073680693588,,0.14875638365954752,13.406295090515894
wrench,small_4,00000054,1,1,6.3252321875573765,,0.7854086731223375,15.18136618284992
wrench,small_4,00000063,0,1,8.484824114124036,,0.2127370683173464,24.787109012773893
wrench,small_4,00000069,1,1,6.825434225953138,,0.5968994705542046,3.824491149498702
wrench,small_4,00000084,1,1,5.737639725876272,,0.1000290454779836,26.293210176120205
wrench,small_4,00000090,1,1,8.417586136765205,,0.5556771606877913,10.834598199065743
wrench,small_4,00000121,1,1,6.99759515353902,,2.160031017064503,7.529960567611103
wrench,small_4,00000129,1,1,5.159597682721058,,0.7684535901751035,9.064168577555161
spoon,small_5,00000033,1,1,0.3543125028208143,,0.0010092348268275,7.262343607476179
spoon,small_5,00000043,0,0,,16.116685843243552,,22.840083330357423
spoon,small_5,00000056,1,0,,0.739573831002087,,8.857671463528707
spoon,small_5,00000068,0,1,0.022381012830383604,,0.036546057158616814,5.992538875146177
spoon,small_5,00000112,0,0,,24.098306553441954,,44.05941212764967
spoon,small_5,00000140,0,0,,8.252835771473439,,14.280220540934733
spoon,small_5,00000145,0,0,,14.148475377365678,,25.183151570487457
spoon,small_5,00000180,1,1,0.6917907810459429,,0.05842856484705038,10.804018400380567
spoon,small_5,00000186,0,1,1.254069215743322,,0.025865881256729235,0.661794243661582
spoon,small_5,00000190,0,0,,0.5251093159595642,,4.920249553897585
salt_shaker,small_4,00000020,1,1,11.759143069081139,,1.3936839760990578,10.070732345078111
salt_shaker,small_4,00000027,1,1,19.006206868749775,,2.3866066583091072,20.897405187594966
salt_shaker,small_4,00000045,1,1,9.893681799606213,,0.7594597866094986,21.937220457635714
salt_shaker,small_4,00000054,1,1,18.785105938543968,,3.647215535984539,8.347817752089451
salt_shaker,small_4,00000063,1,1,16.330332894037113,,2.902964100392826,14.685890668623692
salt_shaker,small_4,00000069,1,1,8.683394679318676,,1.0125972367575284,9.513276443540253
salt_shaker,small_4,00000084,0,1,7.545356781733719,,0.33411906239276273,35.341186081113946
salt_shaker,small_4,00000090,1,1,15.510685591967254,,1.4169324737705276,25.20312262851046
salt_shaker,small_4,00000121,1,1,19.09177162020032,,2.641389352567489,8.813338385073136
salt_shaker,small_4,00000129,1,1,12.696943702967861,,1.1923926401100178,32.616532406425634
small_onion,small_5,00000033,1,1,3.290366930026479,,0.04842869172884794,20.831947029906672
small_onion,small_5,00000043,1,1,11.654647098853456,,1.1445487010138362,5.155523560019592
small_onion,small_5,00000056,1,1,14.96651075627307,,0.7833281174513083,50.58911577363102
small_onion,small_5,00000068,1,1,12.945443552418666,,0.3957591158303483,21.70574137114977
small_onion,small_5,00000112,0,1,8.33755421211065,,0.15161754223704324,40.66115100309366
small_onion,small_5,00000140,0,1,7.980905175231505,,0.27592202663640664,26.592539241281457
small_onion,small_5,00000145,1,1,13.82082107856583,,0.8672827209349027,10.786084951057987
small_onion,small_5,00000180,0,1,4.490913293886692,,0.04693104522189444,28.335729805973006
small_onion,small_5,00000186,1,1,21.105131019279035,,0.8884385347648556,11.156249432220504
small_onion,small_5,00000190,0,1,10.847466717974028,,0.44989597428331146,32.67603760091212
mini_stapler,small_5,00000033,1,1,7.511877811741523,,0.7200041947042286,9.66554245554244
mini_stapler,small_5,00000043,1,1,6.9280629828502835,,0.3648040420961385,11.450750558273755
mini_stapler,small_5,00000056,0,1,4.002652630591732,,0.2734490951450917,14.221379733939544
mini_stapler,small_5,00000068,1,1,3.8675791384953926,,0.43072867858526187,12.629551159117426
mini_stapler,small_5,00000112,0,0,,9.168151174327038,,26.32174971694315
mini_stapler,small_5,00000140,1,1,8.025834897308373,,1.1443341202062152,4.708557259964517
mini_stapler,small_5,00000145,1,1,7.948720341437976,,0.182981155835175,6.416697729675065
mini_stapler,small_5,00000180,0,0,,2.7042046035126313,,9.10470529244731
mini_stapler,small_5,00000186,0,0,,17.977627692488472,,38.17671315747419
mini_stapler,small_5,00000190,0,0,,5.709862474708342,,13.906911970123298
broccoli,small_4,00000020,1,1,4.922981047659969,,0.08295199656896635,19.229297822429288
broccoli,small_4,00000027,1,1,8.710561629921687,,0.5313700438356108,19.09358265057573
broccoli,small_4,00000045,0,0,,5.907447748268849,,30.492742849477636
broccoli,small_4,00000054,1,1,1.6806723543337163,,0.0406291214098252,18.295647618966377
broccoli,small_4,00000063,1,1,2.1275618397186706,,0.022293689325997054,17.36411234171122
broccoli,small_4,00000069,1,1,0.16195354919787094,,0.002418764562156739,27.328231582677276
broccoli,small_4,00000084,1,1,5.120262783728611,,0.13595090245160169,23.5029111535786
broccoli,small_4,00000090,0,0,,11.914204637650716,,61.22854618753556
broccoli,small_4,00000121,1,1,3.2266253343204565,,0.09045720732651674,28.21601831514036
broccoli,small_4,00000129,1,1,1.9878041035834229,,0.05534436199088735,45.81454851445176
screwdriver,small_6,00000031,1,1,15.245225109853815,,1.301516354319624,27.282532519318856
screwdriver,small_6,00000047,1,1,11.48782669563482,,0.8876204067712303,37.58293101639192
screwdriver,small_6,00000054,1,1,6.279298454944431,,0.1796284618431045,28.658201004757558
screwdriver,small_6,00000063,1,1,8.607316613534328,,0.40387850946261267,18.060909605739045
screwdriver,small_6,00000077,1,1,10.055022215299598,,0.5944040983531742,40.505092047891125
screwdriver,small_6,00000090,0,1,11.869358611628547,,0.6435051374032414,45.798165973722035
screwdriver,small_6,00000100,1,1,5.134607156450686,,0.1377005178532788,28.094235291387644
screwdriver,small_6,00000144,1,1,7.0533249911204665,,0.24342731973628282,34.185581503330205
screwdriver,small_6,00000145,1,1,6.223638039552265,,0.13957833703743544,26.827033020071926
screwdriver,small_6,00000156,1,1,8.671052370247326,,0.32161832035503896,27.04446086829725
jalapeno,small_6,00000031,0,1,14.036472132609397,,2.4370735436941944,35.2620148358871
jalapeno,small_6,00000047,0,1,7.977485443052946,,0.7612270828748597,63.131158322537935
jalapeno,small_6,00000054,0,1,11.675502070432973,,0.8296215468967978,5.5164370197645765
jalapeno,small_6,00000063,0,1,15.495328615305567,,2.5102303846235197,23.219457742941263
jalapeno,small_6,00000077,0,1,11.740387221428412,,2.159039548930067,10.587852023732053
jalapeno,small_6,00000090,1,1,14.795663588007345,,2.5843809613321667,22.808853060220102
jalapeno,small_6,00000100,0,1,15.28979373050803,,1.2761889602164258,12.385563148063193
jalapeno,small_6,00000144,1,1,14.221013746051442,,3.4629988877593907,28.191798401912674
jalapeno,small_6,00000145,1,1,16.105172652577235,,3.5119459712472474,16.761765227226828
jalapeno,small_6,00000156,0,1,17.073793494500556,,1.818595061228239,20.444966722028028
toothpaste,small_6,00000031,0,1,11.870862144622224,,1.2746523447619003,6.246569689360535
toothpaste,small_6,00000047,0,1,7.526253303585824,,0.794228098254626,13.500270595384203
toothpaste,small_6,00000054,0,1,10.854389292570636,,0.4467543951772233,3.3544569293891446
toothpaste,small_6,00000063,0,1,12.593017840283343,,2.3793906821025548,10.979074744141766
toothpaste,small_6,00000077,1,1,9.965373108357143,,1.5013270335853144,10.812840128136054
toothpaste,small_6,00000090,0,1,8.487361652237894,,0.3713636364322904,6.846838021410679
toothpaste,small_6,00000100,0,1,7.139402072516829,,1.1153737684174203,27.679154936970782
toothpaste,small_6,00000144,1,1,8.96582349298386,,1.2025448669744891,17.114657261073795
toothpaste,small_6,00000145,0,1,9.975896643425312,,1.5465994295846162,9.635702803352848
toothpaste,small_6,00000156,0,1,6.728803179540298,,1.3194277030147636,17.150763752542332
garlic_bulb,small_6,00000031,1,1,14.876442923076823,,2.3045369471273145,11.191251691334799
garlic_bulb,small_6,00000047,1,1,19.24147166517459,,3.211117939498661,10.35336761391112
garlic_bulb,small_6,00000054,1,1,20.766469678913502,,1.7497571787120434,9.538994438062563
garlic_bulb,small_6,00000063,1,1,14.588165431763962,,1.5912598276918013,3.2384257498494398
garlic_bulb,small_6,00000077,1,1,8.690541218842425,,0.685862497198422,9.20324379732906
garlic_bulb,small_6,00000090,1,1,12.214035522056239,,0.8994765054660108,9.621428066902915
garlic_bulb,small_6,00000100,1,1,15.727880979923423,,2.131159324958397,24.54980649458511
garlic_bulb,small_6,00000144,1,1,18.553617747627463,,3.961256489017911,10.435731096653583
garlic_bulb,small_6,00000145,1,1,16.56256438420251,,3.5162997734305734,3.806579268333421
garlic_bulb,small_6,00000156,1,1,20.26435323999034,,2.053100790613597,7.054954469395917
anchovies,small_6,00000031,1,1,7.855525914470654,,1.0416778672607472,37.97636619146647
anchovies,small_6,00000047,1,1,8.638203392105854,,0.7050011754446344,26.119405186490287
anchovies,small_6,00000054,0,1,7.499331869855441,,0.5520306000754951,44.52723581768081
anchovies,small_6,00000063,1,1,5.6548982109915364,,0.6298285038022344,12.015146408493106
anchovies,small_6,00000077,0,0,,7.139721529642474,,22.19805381548588
anchovies,small_6,00000090,1,1,8.0999812499407,,1.0528974625378655,36.94963545006705
anchovies,small_6,00000100,1,1,8.675764555145413,,1.1488608884880227,3.108442435013211
anchovies,small_6,00000144,1,1,8.14547998043766,,0.6809084388558253,37.36150978751815
anchovies,small_6,00000145,1,1,8.52233417257014,,1.3510611857762214,26.346810188215073
anchovies,small_6,00000156,1,1,5.232050195155725,,0.8820287101084728,31.50882380014551
wooden_bridge,small_5,00000033,1,1,0.7438016517352615,,0.030848633488254597,86.51269573456099
wooden_bridge,small_5,00000043,1,1,7.403152978541202,,0.1578264954648193,9.893589223560342
wooden_bridge,small_5,00000056,1,1,7.5042963003358025,,0.10161725915703254,22.866328822934832
wooden_bridge,small_5,00000068,0,0,,1.3162411846492144,,48.476236292430684
wooden_bridge,small_5,00000112,1,1,4.156997643104061,,0.14037498444018418,16.797938516854142
wooden_bridge,small_5,00000140,1,1,4.5302737019442665,,0.3040870743408931,3.022428229452012
wooden_bridge,small_5,00000145,1,1,4.304837523872533,,0.1681993758528848,10.74224844904283
wooden_bridge,small_5,00000180,1,1,8.002350001321583,,0.24718590714637054,14.148639950979808
wooden_bridge,small_5,00000186,1,1,2.055963881166514,,0.2020876963530938,9.76709320582165
wooden_bridge,small_5,00000190,1,1,0.39373467557016667,,0.019535076785046304,15.9802539807977

